Suzuki-Trotter Decompositions and other Methods for Quantum Time Evolution

(Suzuki-)Trotter decompositions, splitting methods, (Lie) product formulae... The most common numerical methods for the time evolution of quantum systems come with many names. And they are used practically everywhere with applications ranging from the solution of classical equations of motion and various Monte Carlo simulations to the real and imaginary time evolution on classical as well as quantum computers. Here we review the state of the art of said methods, focussing especially on the progress made over the last few years. We highlight recently discovered efficient time evolution algorithms and explain how best to use them in practice. A central part of this work is the estimation of error bounds that has improved greatly within the past decade. The relevance of time evolution methods for quantum computing is discussed with a focus on noisy hardware. Finally, a comprehensive overview of generalisations, related methods and alternatives to Trotterization is provided. This includes time-dependent Hamiltonian dynamics, processed methods, multi-product formulae, symplectic integrators, TDVP for tensor networks, quantum signal processing, Crouch-Grossman methods and more. The overall perspective in this work is that of a theoretical physicist. All mathematical proofs as well as some technical details are omitted for easier readability. Instead, this review serves as a hands-on guide and, of course, as a starting point for references that provide further details.

==> paper-source/Burgarth-2312.08044v2/Ionization_n1_l0.csv <==
N,error
2,0.085091
4,0.040563
6,0.025046
8,0.017811
10,0.013892
15,0.008599
20,0.0059009
30,0.003326

==> paper-source/Burgarth-2312.08044v2/Ionization_n2_l0.csv <==
N,error
2,0.011881
4,0.0052321
6,0.0033575
8,0.0023744
10,0.0017685
15,0.00098178
20,0.00062361
30,0.00031393

==> paper-source/Burgarth-2312.08044v2/Ionization_n3_l0.csv <==
N,error
2,0.0035691
4,0.0015603
6,0.00099881
8,0.00070539
10,0.00052497
15,0.00029115
20,0.00018485
30,0.000093012

==> paper-source/Burgarth-2312.08044v2/Ionization_n3_l2.csv <==
N,error
2,6.49E-06
4,1.59E-06
6,7.03E-07
8,3.94E-07
10,2.52E-07
15,1.12E-07
20,6.29E-08
30,2.79E-08

==> paper-source/Burgarth-2312.08044v2/Ionization_n4_l0.csv <==
N,error
2,0.0014645
4,0.00069286
6,0.00041738
8,0.0002771
10,0.00019664
15,0.00010017
20,0.000059641
30,0.000026955

==> paper-source/Burgarth-2312.08044v2/Ionization_n4_l2.csv <==
N,error
2,3.70E-06
4,9.06E-07
6,4.00E-07
8,2.25E-07
10,1.43E-07
15,6.37E-08
20,3.58E-08
30,1.59E-08

==> paper-source/Burgarth-2312.08044v2/Order_Comparison_1st_order_groundstate_800.csv <==
N,error
4,0.31226591232473644
6,0.24834854539537776
8,0.2069734282462365
10,0.18089223311131963
14,0.14953594885511642
20,0.1209297316626478
24,0.10750813922675809
30,0.092244241
34,0.084328524
40,0.074722821
50,0.062886406
60,0.054340593
70,0.047841405
80,0.04272353
90,0.038584971167541386
100,0.035168167
110,0.032312536
120,0.029804529857053612
130,0.027666586345264935
140,0.025806975801127882
150,0.024149534156997728
160,0.022708589
180,0.020218803
190,0.019175505208468436
200,0.018203022
210,0.017284965
220,0.016519685227025363
230,0.015720369
240,0.014984992492490612
260,0.013697079980784227
280,0.012649901
300,0.011717081547894083
320,0.010772650555921696
340,0.010121264743103996
360,0.009400213
380,0.008850989
400,0.008319135
420,0.007716476
440,0.007313617
480,0.006406247
520,0.005728962
560,0.005116933
600,0.004596738
640,0.003966989
680,0.003847597
720,0.003337963
760,0.003122915
800,0.002900138
880,0.002290677
960,0.001557466
1040,0.001362755
1120,0.001164517
1200,0.001086324
1400,0.000930575
1600,0.000813996
1800,0.000723409
2000,0.000650976
2400,0.000542393
3000,0.000433855
4000,0.000325361
5000,0.000260275
6000,0.000216892

==> paper-source/Burgarth-2312.08044v2/Order_Comparison_2nd_order_groundstate_800.csv <==
N,error
5,0.2179610056867971
7,0.18606719216455114
9,0.16093166251549135
11,0.14523429347092925
15,0.1258292493818508
21,0.10559356040971438
25,0.095204517
31,0.082807608
35,0.076183988
41,0.067978673
51,0.057668015398485845
61,0.050095908016523666
71,0.044267369472332556
81,0.039639626637999505
91,0.035873388465546434
101,0.032745992121174156
111,0.030125902476108496
121,0.027805395159932543
131,0.025826924
141,0.024102904
151,0.022560142
161,0.021219095173922946
181,0.018893914364154402
191,0.017918426
201,0.017006469357276954
211,0.016141871019184857
221,0.015427896810647912
231,0.014669355814077181
241,0.013970325694127535
261,0.012749901960407381
281,0.011763502879669813
301,0.010883933
321,0.009972713
341,0.00936675
361,0.008674618
381,0.008158002
401,0.007652908
421,0.007063215
441,0.006684983
481,0.005800172
521,0.005149369
561,0.004554119
601,0.004040297
641,0.003401911
681,0.003329865
721,0.002798267
761,0.002610038
801,0.002397874
881,0.00174674
961,0.000761479
1041,0.000536787
1121,5.90728E-05
1201,4.54192E-05
1401,3.00684E-05
1601,2.19274E-05
1801,1.67917E-05
2001,1.333E-05
2401,9.040464589831653e-6
3001,5.67573783749743e-6
4001,3.1432149147011886e-6
5001,1.9990497742677647e-6
6001,1.3839075113604956e-6

==> paper-source/Burgarth-2312.08044v2/Order_Comparison_4th_order_groundstate_800.csv <==
N,error
13,0.26527909830968593
19,0.25228753437298485
25,0.23746368143360366
31,0.2178669318643837
43,0.1983456578803781
61,0.1812181006411887
73,0.1695582495781317
91,0.15273179105870527
103,0.14261135999632008
121,0.12882546332150333
151,0.11058480908334563
181,0.096414211
211,0.085087014
241,0.07585908
271,0.068371778
301,0.062120045074033875
331,0.056650684
361,0.051699129586483365
391,0.047703249
421,0.044133887206997756
451,0.040960957
481,0.037928881
541,0.033004545141540734
571,0.030684034936754978
601,0.028750826075088696
631,0.026681642
661,0.025485093682386183
691,0.023276382880507877
721,0.021865726605809377
781,0.018449661
841,0.01647058
901,0.014913752042997094
961,0.011886547017532048
1021,0.011382881884654694
1081,0.009642043
1141,0.009023469
1201,0.008354999
1261,0.006275428
1321,0.006345392
1441,0.003587339
1561,0.00293457
1681,0.00212264
1801,0.001892353
1921,0.001608446
2041,0.001577783
2161,0.001329774
2281,0.00124924
2401,0.001147563
2641,0.000836977
2881,0.000366729
3121,0.000256355
3361,1.37757E-05
3601,9.750025640991925e-6
4201,5.61898567358914e-6
4801,3.5171010790137947e-6
5401,2.2589156690766477e-6
6001,1.5127458477880546e-6
7201,7.846719059581527e-7
9001,3.4418018536807143e-7
12001,1.0291744264214886e-7
15001,4.068783602011786e-8
18001,2.1469513268819114e-8

==> paper-source/Burgarth-2312.08044v2/Scaling_n4_l3_Seven_Quarter.csv <==
N,error
1.9999999999999998,14.865088937534015
2.8250750892455083,8.122084658266129
3.990524629937758,4.437797814
5.6367658625289065,2.4247530368167918
7.962143411069944,1.3248524461018756
11.246826503806982,0.7238815571281387
15.88656469448563,0.39551914652234815
22.44036908603926,0.21610634188056146
31.697863849222255,0.11807759854770847
44.77442277136676,0.064516012
63.24555320336759,0.035250681
89.33671843019262,0.019260497993770227
126.19146889603861,0.010523677047822493
178.2501876,0.005749996
251.78508235883353,0.00314172
355.6558820077846,0.001716594
502.3772863,0.000937924
709.6267784671508,0.000512469
1002.3744672545441,0.000280006
1415.8915687682763,0.000152992
2000.0000000000002,8.35925E-05
2825.0750892455085,4.56738E-05

==> paper-source/Burgarth-2312.08044v2/Scaling_n4_l3_Three_Half.csv <==
N,error
1.9999999999999998,17.677669529663692
2.8250750892455083,10.529918524636948
3.990524629937758,6.272273839571082
5.6367658625289065,3.7361560800798466
7.962143411069944,2.2254867392193067
11.246826503806982,1.3256382014787593
15.88656469448563,0.7896324926367805
22.44036908603926,0.47035418316418026
31.697863849222255,0.28017218096141255
44.77442277136676,0.16688796186867288
63.24555320336759,0.099408841
89.33671843019262,0.059214083
126.19146889603861,0.035271588
178.2501876,0.02100995
251.78508235883353,0.012514831621261328
355.6558820077846,0.007454611
502.3772863,0.00444043
709.6267784671508,0.002644996
1002.3744672545441,0.001575524
1415.8915687682763,0.00093848
2000.0000000000002,0.000559017
2825.0750892455085,0.000332985

==> paper-source/Burgarth-2312.08044v2/Trotter_Error_100_STO3G.csv <==
N,error
2,0.17899162
3,0.114899956
4,0.080298817
5,0.061339221
7,0.04348448
10,0.030446675
12,0.025385429
15,0.020322647
17,0.017938506
20,0.015255163
25,0.012211061
30,0.010180373
35,0.008728688
40,0.007639437
45,0.006791907
50,0.006113673
55,0.005558597
60,0.005095979
65,0.00470436
70,0.004368753
75,0.004077744
80,0.003823088
90,0.003398676
95,0.003219938
100,0.003059085
105,0.00291352
110,0.002781169
115,0.002660338
120,0.002549569
130,0.002353551
140,0.002185543
150,0.002039902
160,0.001912485
170,0.001800028
180,0.001700059
190,0.001610621
200,0.001530131
210,0.001457292
220,0.001391079
240,0.001275186
260,0.001177115
280,0.001093069
300,0.001020196
320,0.000956473
340,0.000900222
360,0.000850218
380,0.000805481
400,0.000765212
440,0.000695665
480,0.000637699
520,0.000588651
560,0.000546617
600,0.000510176
700,0.000437299
800,0.000382649
900,0.000340132
1000,0.000306123
1200,0.000255106
1500,0.000204088
2000,0.000153069
2500,0.000122454
3000,0.000102044

==> paper-source/Burgarth-2312.08044v2/Trotter_Error_1st_order_groundstate_100.csv <==
N,error
2,0.264862228
3,0.182887944
4,0.135580235
5,0.105228323
7,0.068241483
10,0.044636308
12,0.037072901
15,0.029597297
17,0.02609636
20,0.022167093
25,0.017723149
30,0.014764823
35,0.012653063
40,0.01107023
45,0.009839411
50,0.008854999
55,0.008049658
60,0.007378618
65,0.006810874
70,0.006324239
75,0.005902542
80,0.005533534
90,0.004918638
95,0.004659721
100,0.004426737
105,0.004215922
110,0.004024177
115,0.003849286
120,0.003688902
130,0.003404996
140,0.003161835
150,0.002951034
160,0.002766586
170,0.002603843
180,0.002459167
190,0.002329742
200,0.002213256
210,0.002107842
220,0.002012039
240,0.00184437
260,0.001702498
280,0.001580886
300,0.0014755
320,0.001383257
340,0.001301883
360,0.001229553
380,0.001164861
400,0.001106616
440,0.001006032
480,0.000922177
520,0.00085124
560,0.000790437
600,0.00073774
700,0.000632345
800,0.000553308
900,0.000491823
1000,0.00044264
1200,0.000368863
1500,0.000295095
2000,0.000221321
2500,0.000177056
3000,0.000147547

==> paper-source/Burgarth-2312.08044v2/Trotter_Error_1st_order_groundstate_200.csv <==
N,error
2,0.312526799
3,0.241402154
4,0.194920497
5,0.162560758
7,0.120573629
10,0.084766739
12,0.069667065
15,0.053722435
17,0.046015215
20,0.037210214
25,0.026728823
30,0.019900754
35,0.016038391
40,0.013983919
45,0.012413299
50,0.011162885
55,0.010142485
60,0.009293439
65,0.008576013
70,0.007961658
75,0.007429536
80,0.006964194
90,0.006189023
95,0.005862849
100,0.005569291
105,0.005303772
110,0.00506241
115,0.004842107
120,0.004640151
130,0.00428299
140,0.003976808
150,0.003711603
160,0.003479511
170,0.003274752
180,0.003092701
190,0.002929881
200,0.002783343
210,0.002650755
220,0.002530237
240,0.002319332
260,0.002140888
280,0.001987939
300,0.001855398
320,0.001739425
340,0.001637101
360,0.001546124
380,0.001464753
400,0.00139151
440,0.00126499
480,0.001159569
520,0.001070374
560,0.000993916
600,0.000927653
700,0.000795129
800,0.000695737
900,0.000618434
1000,0.000556588
1200,0.000463821
1500,0.000371053
2000,0.000278293
2500,0.000222634
3000,0.000185529

==> paper-source/Burgarth-2312.08044v2/Trotter_Error_1st_order_groundstate_300.csv <==
N,error
2,0.309021035
3,0.249290995
4,0.209090889
5,0.179568928
7,0.139380773
10,0.103561576
12,0.087987499
15,0.071291654
17,0.062992857
20,0.053276637
25,0.041701319
30,0.033642235
35,0.027662429
40,0.023163333
45,0.019595918
50,0.016637307
55,0.014166863
60,0.012109913
65,0.01042497
70,0.009097692
75,0.008130006
80,0.00751738
90,0.006670307
95,0.006316091
100,0.005997916
105,0.005710517
110,0.005449587
115,0.005211526
120,0.004993496
130,0.004607928
140,0.00427785
150,0.003991992
160,0.003741925
170,0.003521505
180,0.003325507
190,0.003150206
200,0.002992507
210,0.002849842
220,0.002720165
240,0.002493291
260,0.002301347
280,0.002136867
300,0.001994342
320,0.001869626
340,0.001759602
360,0.001661806
380,0.001574325
400,0.001495594
440,0.001359596
480,0.001246274
520,0.001150391
560,0.001068176
600,0.000996975
700,0.000854535
800,0.00074771
900,0.000664628
1000,0.000598164
1200,0.000498468
1500,0.000398773
2000,0.000299075
2500,0.000239259
3000,0.000199382

==> paper-source/Burgarth-2312.08044v2/Trotter_Error_1st_order_groundstate_400.csv <==
N,error
2,0.308438
3,0.246645495
4,0.210722566
5,0.184279679
7,0.14703741
10,0.112498889
12,0.09711488
15,0.080396517
17,0.071997917
20,0.06208462
25,0.050166722
30,0.041755239
35,0.035485208
40,0.030615682
45,0.026726953
50,0.023560772
55,0.020898565
60,0.018641352
65,0.016721543
70,0.015089732
75,0.013668943
80,0.01239274
90,0.01020098
95,0.009258294
100,0.008404523
105,0.007633479
110,0.006941109
115,0.006325504
120,0.005786795
130,0.004947626
140,0.00444331
150,0.004142222
160,0.003880979
170,0.003651164
180,0.003447173
190,0.003264812
200,0.003100968
210,0.002952795
220,0.002818155
240,0.002582712
260,0.002383632
280,0.002213075
300,0.002065333
320,0.001936079
340,0.001822059
360,0.001720727
380,0.001630092
400,0.001548515
440,0.001407658
480,0.001290271
520,0.001191008
560,0.001105893
600,0.001032134
700,0.000884652
800,0.000774048
900,0.000688026
1000,0.000619217
1200,0.000516004
1500,0.000412795
2000,0.000309597
2500,0.000247675
3000,0.000206395

==> paper-source/Burgarth-2312.08044v2/Trotter_Error_1st_order_groundstate_800.csv <==
N,error
2,0.312265912
3,0.248348545
4,0.206973428
5,0.180892233
7,0.149535949
10,0.120929732
12,0.107508139
15,0.092244241
17,0.084328524
20,0.074722821
25,0.062886406
30,0.054340593
35,0.047841405
40,0.04272353
45,0.038584971
50,0.035168167
55,0.032312536
60,0.02980453
65,0.027666586
70,0.025806976
75,0.024149534
80,0.022708589
90,0.020218803
95,0.019175505
100,0.018203022
105,0.017284965
110,0.016519685
115,0.015720369
120,0.014984992
130,0.01369708
140,0.012649901
150,0.011717082
160,0.010772651
170,0.010121265
180,0.009400213
190,0.008850989
200,0.008319135
210,0.007716476
220,0.007313617
240,0.006406247
260,0.005728962
280,0.005116933
300,0.004596738
320,0.003966989
340,0.003847597
360,0.003337963
380,0.003122915
400,0.002900138
440,0.002290677
480,0.001557466
520,0.001362755
560,0.001164517
600,0.001086324
700,0.000930575
800,0.000813996
900,0.000723409
1000,0.000650976
1200,0.000542393
1500,0.000433855
2000,0.000325361
2500,0.000260275
3000,0.000216892

==> paper-source/Burgarth-2312.08044v2/Trotter_Error_1st_order_n2_l1_10.csv <==
N,error
2,0.002824323
3,0.001882233
4,0.001411489
5,0.001129115
7,0.000806449
10,0.000564491
12,0.000470404
15,0.000376324
17,0.000332039
20,0.000282236
25,0.000225788
30,0.000188154
35,0.000161276
40,0.000141117
45,0.000125435
50,0.000112894
55,0.00010263
60,9.40771E-05
65,8.68407E-05
70,8.06375E-05
75,7.52615E-05
80,7.05578E-05
90,6.27184E-05
95,5.94172E-05
100,5.64464E-05
105,5.37587E-05
110,5.13147E-05
115,4.90836E-05
120,4.70393E-05
130,4.342E-05
140,4.03187E-05
150,3.76311E-05
160,3.52789E-05
170,3.32039E-05
180,3.13595E-05
190,2.97091E-05
200,2.82237E-05
210,2.68797E-05
220,2.56579E-05
240,2.352E-05
260,2.17108E-05
280,2.01601E-05
300,1.88162E-05
320,1.76403E-05
340,1.66024E-05
360,1.56802E-05
380,1.4855E-05
400,1.41124E-05
440,1.28297E-05
480,1.17605E-05
520,1.08559E-05
560,1.00807E-05
600,9.41E-06
700,8.06E-06
800,7.06E-06
900,6.27E-06
1000,5.65E-06
1200,4.70E-06
1500,3.76E-06
2000,2.82E-06
2500,2.26E-06
3000,1.88E-06

==> paper-source/Burgarth-2312.08044v2/Trotter_Error_1st_order_n2_l1_20.csv <==
N,error
2,0.010196078
3,0.006780929
4,0.005081142
5,0.004063127
7,0.002901052
10,0.002030246
12,0.001691715
15,0.001353292
17,0.001194027
20,0.001014889
25,0.000811887
30,0.000676557
35,0.000579897
40,0.000507405
45,0.000451021
50,0.000405919
55,0.000369012
60,0.00033826
65,0.00031224
70,0.000289936
75,0.000270607
80,0.000253693
90,0.000225504
95,0.000213635
100,0.000202953
105,0.00019329
110,0.000184502
115,0.000176479
120,0.000169127
130,0.000156119
140,0.000144966
150,0.0001353
160,0.000126846
170,0.000119382
180,0.000112752
190,0.000106818
200,0.000101474
210,9.66432E-05
220,9.22502E-05
240,8.4563E-05
260,7.80577E-05
280,7.24824E-05
300,6.76498E-05
320,6.34216E-05
340,5.96909E-05
360,5.63746E-05
380,5.34079E-05
400,5.07376E-05
440,4.61248E-05
480,4.22812E-05
520,3.90282E-05
560,3.62409E-05
600,3.38245E-05
700,2.89928E-05
800,2.53687E-05
900,2.25499E-05
1000,2.02948E-05
1200,1.69124E-05
1500,1.353E-05
2000,1.01474E-05
2500,8.12E-06
3000,6.76E-06

==> paper-source/Burgarth-2312.08044v2/Trotter_Error_1st_order_n2_l1_200.csv <==
N,error
2,0.02560703
3,0.017136219
4,0.012820686
5,0.010214206
7,0.007230284
10,0.0049981
12,0.004134731
15,0.003275668
17,0.002874074
20,0.002425325
25,0.001919375
30,0.001586537
35,0.001354917
40,0.001185285
45,0.00105347
50,0.000948066
55,0.000861841
60,0.00079
65,0.000729212
70,0.000677112
75,0.000631965
80,0.000592461
90,0.000526621
95,0.000498899
100,0.000473951
105,0.000451387
110,0.00043086
115,0.000412129
120,0.000394956
130,0.000364568
140,0.000338526
150,0.00031596
160,0.000296213
170,0.000278787
180,0.000263298
190,0.000249441
200,0.000236968
210,0.000225683
220,0.000215425
240,0.000197472
260,0.000182283
280,0.000169263
300,0.000157978
320,0.000148105
340,0.000139392
360,0.000131647
380,0.00012472
400,0.000118482
440,0.000107713
480,9.87355E-05
520,9.11406E-05
560,8.46304E-05
600,7.89886E-05
700,6.77045E-05
800,5.9241E-05
900,5.26593E-05
1000,4.7393E-05
1200,3.94943E-05
1500,3.15954E-05
2000,2.36964E-05
2500,1.89573E-05
3000,1.57978E-05

==> paper-source/Burgarth-2312.08044v2/Trotter_Error_1st_order_n2_l1_50.csv <==
N,error
2,0.022070795
3,0.014433988
4,0.010787493
5,0.008617366
7,0.00614752
10,0.004300349
12,0.003582876
15,0.002865763
17,0.002528418
20,0.002149
25,0.00171907
30,0.001432515
35,0.001227844
40,0.001074337
45,0.000954945
50,0.000859442
55,0.0007813
60,0.000716191
65,0.00066109
70,0.000613873
75,0.00057294
80,0.000537131
90,0.000477452
95,0.000452316
100,0.000429698
105,0.000409243
110,0.00039064
115,0.000373658
120,0.000358078
130,0.00033053
140,0.000306927
150,0.000286465
160,0.000268561
170,0.000252763
180,0.00023872
190,0.000226155
200,0.000214846
210,0.000204617
220,0.000195315
240,0.000179039
260,0.000165266
280,0.000153463
300,0.000143231
320,0.00013428
340,0.00012638
360,0.000119361
380,0.000113075
400,0.000107424
440,9.76571E-05
480,8.95187E-05
520,8.26329E-05
560,7.67307E-05
600,7.16149E-05
700,6.1384E-05
800,5.37113E-05
900,4.77431E-05
1000,4.29686E-05
1200,3.58078E-05
1500,2.86459E-05
2000,2.14844E-05
2500,1.71875E-05
3000,1.43231E-05

==> paper-source/Burgarth-2312.08044v2/Trotter_Error_1st_order_n2_l1_800.csv <==
N,error
2,0.025596679
3,0.017162168
4,0.01287284
5,0.010283482
7,0.007315805
10,0.005091267
12,0.004228475
15,0.003368234
17,0.002964591
20,0.002511713
25,0.0020005
30,0.001661084
35,0.001419542
40,0.001238911
45,0.001098863
50,0.000987001
55,0.00089569
60,0.000819774
65,0.000755639
70,0.000700721
75,0.000653223
80,0.00061167
90,0.000542605
95,0.000513527
100,0.000487422
105,0.000463821
110,0.000442357
115,0.000422836
120,0.000404969
130,0.000373323
140,0.000346179
150,0.000322738
160,0.000302295
170,0.000284167
180,0.000268159
190,0.000253738
200,0.000240849
210,0.000229242
220,0.000218625
240,0.000200162
260,0.00018451
280,0.000171149
300,0.000159596
320,0.000149556
340,0.000140488
360,0.000132646
380,0.000125411
400,0.000119034
440,0.000108097
480,9.90747E-05
520,9.13521E-05
560,8.48145E-05
600,7.916E-05
700,6.78513E-05
800,5.93692E-05
900,5.27731E-05
1000,4.74953E-05
1200,3.9579E-05
1500,3.16639E-05
2000,2.37476E-05
2500,1.89982E-05
3000,1.58319E-05

==> paper-source/Burgarth-2312.08044v2/Trotter_Error_200_STO3G.csv <==
N,error
2,0.237339419
3,0.174060334
4,0.135458481
5,0.109640321
7,0.077319467
10,0.050906778
12,0.040128543
15,0.028977405
17,0.023982911
20,0.019460473
25,0.015548955
30,0.012964953
35,0.011120701
40,0.009736683
45,0.008659503
50,0.007797179
55,0.007091121
60,0.006502461
65,0.006004082
70,0.005576648
75,0.005206054
80,0.004881701
90,0.004340852
95,0.004113028
100,0.003907941
105,0.003722231
110,0.003553449
115,0.003399265
120,0.003258067
130,0.003007906
140,0.002793475
150,0.002607585
160,0.002444893
170,0.002301304
180,0.002173661
190,0.002059417
200,0.001956604
210,0.001863545
220,0.00177896
240,0.001630889
260,0.001505556
280,0.001398142
300,0.001305029
320,0.00122352
340,0.001151608
360,0.001087704
380,0.001030485
400,0.000979005
440,0.000890062
480,0.000815935
520,0.000753206
560,0.000699435
600,0.000652832
700,0.000559607
800,0.000489684
900,0.000435293
1000,0.000391778
1200,0.000326497
1500,0.000261209
2000,0.000195918
2500,0.000156739
3000,0.000130618

==> paper-source/Burgarth-2312.08044v2/Trotter_Error_2nd_order_ABA_n3_l2_200.csv <==
N,error
2,0.000374887
3,0.000180272
4,9.83484E-05
5,5.27257E-05
7,1.48381E-05
10,6.77E-06
12,4.64E-06
15,2.94E-06
17,2.28E-06
20,1.64E-06
25,1.05E-06
30,7.27E-07
35,5.33E-07
40,4.08E-07
45,3.22E-07
50,2.61E-07
55,2.16E-07
60,1.81E-07
65,1.54E-07
70,1.33E-07
75,1.16E-07
80,1.02E-07
90,8.05E-08
95,7.22E-08
100,6.52E-08
105,5.91E-08
110,5.39E-08
115,4.93E-08
120,4.53E-08
130,3.86E-08
140,3.33E-08
150,2.90E-08
160,2.55E-08
170,2.26E-08
180,2.01E-08
190,1.81E-08
200,1.63E-08
210,1.48E-08
220,1.35E-08
240,1.13E-08
260,9.64E-09
280,8.31E-09
300,7.24E-09
320,6.36E-09
340,5.64E-09
360,5.03E-09
380,4.51E-09
400,4.07E-09
440,3.37E-09
480,2.83E-09
520,2.41E-09
560,2.08E-09
600,1.81E-09
700,1.33E-09
800,1.02E-09
900,8.05E-10
1000,6.52E-10
1200,4.53E-10
1500,2.90E-10
2000,1.63E-10
2500,1.04E-10
3000,7.24E-11

==> paper-source/Burgarth-2312.08044v2/Trotter_Error_2nd_order_ABA_n3_l2_400.csv <==
N,error
2,0.000392836
3,0.000205183
4,0.000127996
5,8.81266E-05
7,4.94065E-05
10,2.58322E-05
12,1.80682E-05
15,1.12152E-05
17,8.18E-06
20,4.86E-06
25,1.44E-06
30,8.58E-07
35,6.20E-07
40,4.70E-07
45,3.70E-07
50,2.98E-07
55,2.46E-07
60,2.06E-07
65,1.76E-07
70,1.51E-07
75,1.32E-07
80,1.16E-07
90,9.13E-08
95,8.19E-08
100,7.39E-08
105,6.70E-08
110,6.10E-08
115,5.58E-08
120,5.13E-08
130,4.37E-08
140,3.76E-08
150,3.28E-08
160,2.88E-08
170,2.55E-08
180,2.28E-08
190,2.04E-08
200,1.84E-08
210,1.67E-08
220,1.52E-08
240,1.28E-08
260,1.09E-08
280,9.40E-09
300,8.19E-09
320,7.20E-09
340,6.37E-09
360,5.69E-09
380,5.10E-09
400,4.60E-09
440,3.81E-09
480,3.20E-09
520,2.72E-09
560,2.35E-09
600,2.05E-09
700,1.50E-09
800,1.15E-09
900,9.09E-10
1000,7.37E-10
1200,5.12E-10
1500,3.27E-10
2000,1.84E-10
2500,1.18E-10
3000,8.18E-11

==> paper-source/Burgarth-2312.08044v2/Trotter_Error_2nd_order_ABA_n3_l2_600.csv <==
N,error
2,0.000393116
3,0.00020591
4,0.000129039
5,8.94136E-05
7,5.10676E-05
10,2.79129E-05
12,2.03885E-05
15,1.37833E-05
17,1.10123E-05
20,8.17E-06
25,5.32E-06
30,3.65E-06
35,2.57E-06
40,1.79E-06
45,1.19E-06
50,7.19E-07
55,3.57E-07
60,2.26E-07
65,1.89E-07
70,1.62E-07
75,1.40E-07
80,1.23E-07
90,9.64E-08
95,8.64E-08
100,7.79E-08
105,7.05E-08
110,6.42E-08
115,5.87E-08
120,5.39E-08
130,4.58E-08
140,3.95E-08
150,3.44E-08
160,3.02E-08
170,2.67E-08
180,2.38E-08
190,2.14E-08
200,1.93E-08
210,1.75E-08
220,1.59E-08
240,1.34E-08
260,1.14E-08
280,9.83E-09
300,8.56E-09
320,7.53E-09
340,6.67E-09
360,5.94E-09
380,5.33E-09
400,4.81E-09
440,3.98E-09
480,3.34E-09
520,2.85E-09
560,2.46E-09
600,2.14E-09
700,1.57E-09
800,1.20E-09
900,9.51E-10
1000,7.70E-10
1200,5.35E-10
1500,3.42E-10
2000,1.92E-10
2500,1.23E-10
3000,8.55E-11

==> paper-source/Burgarth-2312.08044v2/Trotter_Error_2nd_order_ABA_n3_l2_800.csv <==
N,error
2,0.00039309
3,0.000205956
4,0.000129139
5,8.95567E-05
7,5.12757E-05
10,2.81927E-05
12,2.07065E-05
15,1.41499E-05
17,1.14092E-05
20,8.61E-06
25,5.81E-06
30,4.19E-06
35,3.15E-06
40,2.44E-06
45,1.93E-06
50,1.56E-06
55,1.27E-06
60,1.04E-06
65,8.54E-07
70,6.95E-07
75,5.58E-07
80,4.39E-07
90,2.40E-07
95,1.59E-07
100,9.63E-08
105,7.48E-08
110,6.74E-08
115,6.13E-08
120,5.61E-08
130,4.75E-08
140,4.08E-08
150,3.55E-08
160,3.11E-08
170,2.75E-08
180,2.45E-08
190,2.20E-08
200,1.98E-08
210,1.80E-08
220,1.64E-08
240,1.37E-08
260,1.17E-08
280,1.01E-08
300,8.77E-09
320,7.71E-09
340,6.83E-09
360,6.09E-09
380,5.46E-09
400,4.93E-09
440,4.07E-09
480,3.42E-09
520,2.91E-09
560,2.51E-09
600,2.19E-09
700,1.61E-09
800,1.23E-09
900,9.72E-10
1000,7.88E-10
1200,5.47E-10
1500,3.50E-10
2000,1.97E-10
2500,1.26E-10
3000,8.75E-11

==> paper-source/Burgarth-2312.08044v2/Trotter_Error_2nd_order_ABA_n4_l3_1200.csv <==
N,error
2,0.01536522
3,0.013943457
4,0.012671227
5,0.011938174
7,0.010251341
10,0.008484869
12,0.007644148
15,0.006554006
17,0.006020631
20,0.005278352
25,0.004402159
30,0.003848896
35,0.003408225
40,0.003069772
45,0.002753652
50,0.00254065
55,0.002377693
60,0.002184834
65,0.002024019
70,0.001927122
75,0.001769013
80,0.001696705
90,0.001510664
95,0.001441282
100,0.001385824
105,0.00130939
110,0.001233493
115,0.001187003
120,0.001170335
130,0.00107424
140,0.0009879
150,0.000917593
160,0.000848861
170,0.000812686
180,0.000764459
190,0.000721548
200,0.000685843
210,0.000644552
220,0.000607034
240,0.000535058
260,0.000507559
280,0.000454667
300,0.000430397
320,0.000379649
340,0.000355812
360,0.000332868
380,0.000305985
400,0.000292783
440,0.000245868
480,0.000225193
520,0.00020547
560,0.000178387
600,0.000161898
700,0.000123709
800,9.75095E-05
900,7.66087E-05
1000,6.14077E-05
1200,3.99637E-05
1500,2.00903E-05
2000,5.13E-06
2500,4.28E-07
3000,1.10E-07

==> paper-source/Burgarth-2312.08044v2/Trotter_Error_2nd_order_ABA_n4_l3_200.csv <==
N,error
2,0.00438486
3,0.004167013
4,0.003370015
5,0.002806528
7,0.002127369
10,0.001486708
12,0.001205902
15,0.000901776
17,0.000750227
20,0.00057273
25,0.000363456
30,0.000222362
35,0.000127937
40,6.76521E-05
45,3.58078E-05
50,2.20622E-05
55,1.57248E-05
60,1.22955E-05
65,1.01059E-05
70,8.53E-06
75,7.32E-06
80,6.36E-06
90,4.94E-06
95,4.41E-06
100,3.96E-06
105,3.57E-06
110,3.24E-06
115,2.96E-06
120,2.71E-06
130,2.30E-06
140,1.97E-06
150,1.72E-06
160,1.50E-06
170,1.33E-06
180,1.18E-06
190,1.06E-06
200,9.57E-07
210,8.67E-07
220,7.90E-07
240,6.63E-07
260,5.64E-07
280,4.86E-07
300,4.23E-07
320,3.72E-07
340,3.29E-07
360,2.93E-07
380,2.63E-07
400,2.37E-07
440,1.96E-07
480,1.65E-07
520,1.40E-07
560,1.21E-07
600,1.05E-07
700,7.74E-08
800,5.93E-08
900,4.68E-08
1000,3.79E-08
1200,2.63E-08
1500,1.68E-08
2000,9.48E-09
2500,6.06E-09
3000,4.21E-09

==> paper-source/Burgarth-2312.08044v2/Trotter_Error_2nd_order_ABA_n4_l3_400.csv <==
N,error
2,0.011101802
3,0.010094553
4,0.008612839
5,0.007637539
7,0.006054007
10,0.004596085
12,0.003938655
15,0.003208582
17,0.00283993
20,0.00240356
25,0.001880798
30,0.001518354
35,0.001255627
40,0.001057402
45,0.000903499
50,0.000780385
55,0.000680353
60,0.000597838
65,0.000528857
70,0.000470138
75,0.000419952
80,0.000376617
90,0.000305668
95,0.000276706
100,0.000250896
105,0.000227893
110,0.000207302
115,0.000188791
120,0.00017209
130,0.000143415
140,0.000119239
150,9.8908E-05
160,8.16352E-05
170,6.68992E-05
180,5.43029E-05
190,4.35385E-05
200,3.43628E-05
210,2.65789E-05
220,2.0029E-05
240,1.01282E-05
260,3.89E-06
280,1.27E-06
300,1.00E-06
320,8.62E-07
340,7.54E-07
360,6.66E-07
380,5.94E-07
400,5.34E-07
440,4.38E-07
480,3.66E-07
520,3.11E-07
560,2.67E-07
600,2.32E-07
700,1.70E-07
800,1.30E-07
900,1.02E-07
1000,8.29E-08
1200,5.75E-08
1500,3.67E-08
2000,2.07E-08
2500,1.32E-08
3000,9.17E-09

==> paper-source/Burgarth-2312.08044v2/Trotter_Error_2nd_order_ABA_n4_l3_800.csv <==
N,error
2,0.014134709
3,0.0126732
4,0.011686745
5,0.010854492
7,0.008971232
10,0.007175096
12,0.006403749
15,0.005330385
17,0.004860144
20,0.004187004
25,0.003434385
30,0.002963191
35,0.00258186
40,0.002309784
45,0.00203821
50,0.001834639
55,0.001691035
60,0.001542433
65,0.001410886
70,0.00131928
75,0.001205363
80,0.001136706
90,0.000999375
95,0.000946409
100,0.000895254
105,0.00083432
110,0.000794342
115,0.000756756
120,0.000731567
130,0.000655904
140,0.00059529
150,0.000542264
160,0.000498307
170,0.000463864
180,0.000432886
190,0.000402679
200,0.000380907
210,0.000352307
220,0.000327582
240,0.000277586
260,0.000252947
280,0.00021868
300,0.000198789
320,0.000174711
340,0.000159211
360,0.000145234
380,0.000127746
400,0.000117009
440,9.55699E-05
480,7.89905E-05
520,6.56338E-05
560,5.4012E-05
600,4.44949E-05
700,2.63285E-05
800,1.42496E-05
900,7.07E-06
1000,2.98E-06
1200,2.97E-07
1500,1.75E-07
2000,9.55E-08
2500,6.03E-08
3000,4.16E-08

==> paper-source/Burgarth-2312.08044v2/Trotter_Error_2nd_order_BAB_n4_l3_1200.csv <==
N,error
2,0.01536522
3,0.013943457
4,0.012671227
5,0.011938174
7,0.010251341
10,0.008484869
12,0.007644148
15,0.006554006
17,0.006020631
20,0.005278352
25,0.004402159
30,0.003848896
35,0.003408225
40,0.003069772
45,0.002753652
50,0.00254065
55,0.002377693
60,0.002184834
65,0.002024019
70,0.001927122
75,0.001769013
80,0.001696705
90,0.001510664
95,0.001441282
100,0.001385824
105,0.00130939
110,0.001233493
115,0.001187003
120,0.001170335
130,0.00107424
140,0.0009879
150,0.000917593
160,0.000848861
170,0.000812686
180,0.000764459
190,0.000721548
200,0.000685843
210,0.000644552
220,0.000607034
240,0.000535058
260,0.000507559
280,0.000454667
300,0.000430397
320,0.000379649
340,0.000355812
360,0.000332868
380,0.000305985
400,0.000292783
440,0.000245868
480,0.000225193
520,0.00020547
560,0.000178387
600,0.000161898
700,0.000123709
800,9.75095E-05
900,7.66087E-05
1000,6.14077E-05
1200,3.99637E-05
1500,2.00903E-05
2000,5.13E-06
2500,4.28E-07
3000,1.10E-07

==> paper-source/Burgarth-2312.08044v2/Trotter_Error_2nd_order_BAB_n4_l3_200.csv <==
N,error
2,0.00438486
3,0.004167013
4,0.003370015
5,0.002806528
7,0.002127369
10,0.001486708
12,0.001205902
15,0.000901776
17,0.000750227
20,0.00057273
25,0.000363456
30,0.000222362
35,0.000127937
40,6.76521E-05
45,3.58078E-05
50,2.20622E-05
55,1.57248E-05
60,1.22955E-05
65,1.01059E-05
70,8.53E-06
75,7.32E-06
80,6.36E-06
90,4.94E-06
95,4.41E-06
100,3.96E-06
105,3.57E-06
110,3.24E-06
115,2.96E-06
120,2.71E-06
130,2.30E-06
140,1.97E-06
150,1.72E-06
160,1.50E-06
170,1.33E-06
180,1.18E-06
190,1.06E-06
200,9.57E-07
210,8.67E-07
220,7.90E-07
240,6.63E-07
260,5.64E-07
280,4.86E-07
300,4.23E-07
320,3.72E-07
340,3.29E-07
360,2.93E-07
380,2.63E-07
400,2.37E-07
440,1.96E-07
480,1.65E-07
520,1.40E-07
560,1.21E-07
600,1.05E-07
700,7.74E-08
800,5.93E-08
900,4.68E-08
1000,3.79E-08
1200,2.63E-08
1500,1.68E-08
2000,9.48E-09
2500,6.06E-09
3000,4.21E-09

==> paper-source/Burgarth-2312.08044v2/Trotter_Error_2nd_order_BAB_n4_l3_400.csv <==
N,error
2,0.011101802
3,0.010094553
4,0.008612839
5,0.007637539
7,0.006054007
10,0.004596085
12,0.003938655
15,0.003208582
17,0.00283993
20,0.00240356
25,0.001880798
30,0.001518354
35,0.001255627
40,0.001057402
45,0.000903499
50,0.000780385
55,0.000680353
60,0.000597838
65,0.000528857
70,0.000470138
75,0.000419952
80,0.000376617
90,0.000305668
95,0.000276706
100,0.000250896
105,0.000227893
110,0.000207302
115,0.000188791
120,0.00017209
130,0.000143415
140,0.000119239
150,9.8908E-05
160,8.16352E-05
170,6.68992E-05
180,5.43029E-05
190,4.35385E-05
200,3.43628E-05
210,2.65789E-05
220,2.0029E-05
240,1.01282E-05
260,3.89E-06
280,1.27E-06
300,1.00E-06
320,8.62E-07
340,7.54E-07
360,6.66E-07
380,5.94E-07
400,5.34E-07
440,4.38E-07
480,3.66E-07
520,3.11E-07
560,2.67E-07
600,2.32E-07
700,1.70E-07
800,1.30E-07
900,1.02E-07
1000,8.29E-08
1200,5.75E-08
1500,3.67E-08
2000,2.07E-08
2500,1.32E-08
3000,9.17E-09

==> paper-source/Burgarth-2312.08044v2/Trotter_Error_2nd_order_BAB_n4_l3_800.csv <==
N,error
2,0.014134709
3,0.0126732
4,0.011686745
5,0.010854492
7,0.008971232
10,0.007175096
12,0.006403749
15,0.005330385
17,0.004860144
20,0.004187004
25,0.003434385
30,0.002963191
35,0.00258186
40,0.002309784
45,0.00203821
50,0.001834639
55,0.001691035
60,0.001542433
65,0.001410886
70,0.00131928
75,0.001205363
80,0.001136706
90,0.000999375
95,0.000946409
100,0.000895254
105,0.00083432
110,0.000794342
115,0.000756756
120,0.000731567
130,0.000655904
140,0.00059529
150,0.000542264
160,0.000498307
170,0.000463864
180,0.000432886
190,0.000402679
200,0.000380907
210,0.000352307
220,0.000327582
240,0.000277586
260,0.000252947
280,0.00021868
300,0.000198789
320,0.000174711
340,0.000159211
360,0.000145234
380,0.000127746
400,0.000117009
440,9.55699E-05
480,7.89905E-05
520,6.56338E-05
560,5.4012E-05
600,4.44949E-05
700,2.63285E-05
800,1.42496E-05
900,7.07E-06
1000,2.98E-06
1200,2.97E-07
1500,1.75E-07
2000,9.55E-08
2500,6.03E-08
3000,4.16E-08

==> paper-source/Burgarth-2312.08044v2/Trotter_Error_2nd_order_groundstate_100.csv <==
N,error
2,0.169301506
3,0.113371072
4,0.078871414
5,0.055889176
7,0.024016036
10,0.004323309
12,0.002760706
15,0.001683894
17,0.001290039
20,0.000918591
25,0.000580439
30,0.000400425
35,0.000293049
40,0.00022381
45,0.000176539
50,0.000142825
55,0.000117932
60,9.90303E-05
65,8.43374E-05
70,7.26898E-05
75,6.32993E-05
80,5.56192E-05
90,4.39284E-05
95,3.94195E-05
100,3.55711E-05
105,3.22599E-05
110,2.93915E-05
115,2.68888E-05
120,2.46929E-05
130,2.10373E-05
140,1.81375E-05
150,1.57984E-05
160,1.38845E-05
170,1.22984E-05
180,1.09695E-05
190,9.84E-06
200,8.88E-06
210,8.06E-06
220,7.34E-06
240,6.17E-06
260,5.26E-06
280,4.53E-06
300,3.95E-06
320,3.47E-06
340,3.07E-06
360,2.74E-06
380,2.46E-06
400,2.22E-06
440,1.84E-06
480,1.54E-06
520,1.31E-06
560,1.13E-06
600,9.87E-07
700,7.25E-07
800,5.55E-07
900,4.39E-07
1000,3.55E-07
1200,2.47E-07
1500,1.58E-07
2000,8.88E-08
2500,5.68E-08
3000,3.95E-08

==> paper-source/Burgarth-2312.08044v2/Trotter_Error_2nd_order_groundstate_200.csv <==
N,error
2,0.222418524
3,0.180027776
4,0.148293628
5,0.124843903
7,0.092966661
10,0.064521314
12,0.052161288
15,0.038753064
17,0.032154315
20,0.024469369
25,0.014537194
30,0.006920983
35,0.001609845
40,0.001017792
45,0.000765258
50,0.000602968
55,0.000489551
60,0.000406325
65,0.000343118
70,0.00029384
75,0.000254613
80,0.000222839
90,0.000174974
95,0.000156672
100,0.000141117
105,0.000127781
110,0.000116263
115,0.00010624
120,9.74628E-05
130,8.28957E-05
140,7.13751E-05
150,6.21048E-05
160,5.45344E-05
170,4.82701E-05
180,4.30279E-05
190,3.85979E-05
200,3.48181E-05
210,3.1569E-05
220,2.87545E-05
240,2.41483E-05
260,2.05672E-05
280,1.77279E-05
300,1.54389E-05
320,1.35661E-05
340,1.2015E-05
360,1.07154E-05
380,9.62E-06
400,8.68E-06
440,7.17E-06
480,6.02E-06
520,5.13E-06
560,4.42E-06
600,3.85E-06
700,2.83E-06
800,2.17E-06
900,1.71E-06
1000,1.39E-06
1200,9.63E-07
1500,6.16E-07
2000,3.47E-07
2500,2.22E-07
3000,1.54E-07

==> paper-source/Burgarth-2312.08044v2/Trotter_Error_2nd_order_groundstate_300.csv <==
N,error
2,0.21685479
3,0.189015872
4,0.164471882
5,0.14421165
7,0.114429017
10,0.086189326
12,0.073473805
15,0.059563412
17,0.052541412
20,0.044225558
25,0.034167236
30,0.027056238
35,0.021685248
40,0.017612212
45,0.01431817
50,0.011481289
55,0.008998555
60,0.006794115
65,0.004814665
70,0.00302678
75,0.001441458
80,0.000563782
90,0.000398309
95,0.000348497
100,0.000308688
105,0.000275984
110,0.000248592
115,0.000225322
120,0.000205329
130,0.000172835
140,0.000147682
150,0.000127754
160,0.000111665
170,9.84794E-05
180,8.75243E-05
190,7.83179E-05
200,7.05039E-05
210,6.38122E-05
220,5.80371E-05
240,4.8623E-05
260,4.13364E-05
280,3.55781E-05
300,3.09488E-05
320,2.71698E-05
340,2.40445E-05
360,2.14301E-05
380,1.92208E-05
400,1.7337E-05
440,1.4315E-05
480,1.20204E-05
520,1.02367E-05
560,8.82E-06
600,7.68E-06
700,5.64E-06
800,4.32E-06
900,3.41E-06
1000,2.76E-06
1200,1.92E-06
1500,1.23E-06
2000,6.90E-07
2500,4.42E-07
3000,3.07E-07

==> paper-source/Burgarth-2312.08044v2/Trotter_Error_2nd_order_groundstate_400.csv <==
N,error
2,0.213841062
3,0.185448106
4,0.166297925
5,0.149592781
7,0.123073149
10,0.096211226
12,0.083703047
15,0.069777504
17,0.062659397
20,0.054156255
25,0.043786984
30,0.036371692
35,0.030788634
40,0.026416472
45,0.022900218
50,0.020021488
55,0.017578965
60,0.015492579
65,0.013708756
70,0.01219016
75,0.010858637
80,0.009643288
90,0.007497466
95,0.006541254
100,0.005649248
105,0.004813419
110,0.004027158
115,0.003284966
120,0.002582654
130,0.00128969
140,0.00030838
150,0.000237011
160,0.000199244
170,0.000171552
180,0.000149967
190,0.000132559
200,0.000118216
210,0.000106198
220,9.60021E-05
240,7.96925E-05
260,6.73008E-05
280,5.76403E-05
300,4.9948E-05
320,4.37173E-05
340,3.8594E-05
360,3.43293E-05
380,3.07387E-05
400,2.76872E-05
440,2.28107E-05
480,1.91225E-05
520,1.62647E-05
560,1.40043E-05
600,1.21856E-05
700,8.93E-06
800,6.83E-06
900,5.39E-06
1000,4.37E-06
1200,3.03E-06
1500,1.94E-06
2000,1.09E-06
2500,6.97E-07
3000,4.84E-07

==> paper-source/Burgarth-2312.08044v2/Trotter_Error_2nd_order_groundstate_800.csv <==
N,error
2,0.217961006
3,0.186067192
4,0.160931663
5,0.145234293
7,0.125829249
10,0.10559356
12,0.095204517
15,0.082807608
17,0.076183988
20,0.067978673
25,0.057668015
30,0.050095908
35,0.044267369
40,0.039639627
45,0.035873388
50,0.032745992
55,0.030125902
60,0.027805395
65,0.025826924
70,0.024102904
75,0.022560142
80,0.021219095
90,0.018893914
95,0.017918426
100,0.017006469
105,0.016141871
110,0.015427897
115,0.014669356
120,0.013970326
130,0.012749902
140,0.011763503
150,0.010883933
160,0.009972713
170,0.00936675
180,0.008674618
190,0.008158002
200,0.007652908
210,0.007063215
220,0.006684983
240,0.005800172
260,0.005149369
280,0.004554119
300,0.004040297
320,0.003401911
340,0.003329865
360,0.002798267
380,0.002610038
400,0.002397874
440,0.00174674
480,0.000761479
520,0.000536787
560,5.90728E-05
600,4.54192E-05
700,3.00684E-05
800,2.19274E-05
900,1.67917E-05
1000,1.333E-05
1200,9.04E-06
1500,5.68E-06
2000,3.14E-06
2500,2.00E-06
3000,1.38E-06

==> paper-source/Burgarth-2312.08044v2/Trotter_Error_300_STO3G.csv <==
N,error
2,0.241528466
3,0.18925644
4,0.154051939
5,0.129213002
7,0.096745026
10,0.068941279
12,0.0571638
15,0.044754888
17,0.038658764
20,0.031596677
25,0.023493616
30,0.01780646
35,0.013720058
40,0.01094075
45,0.00937774
50,0.008435402
55,0.00766942
60,0.007032069
65,0.006492996
70,0.006031003
75,0.005630542
80,0.005279962
90,0.004695636
95,0.004449382
100,0.004227765
105,0.004027282
110,0.003844867
115,0.003678315
120,0.003525479
130,0.003255303
140,0.003023442
150,0.002822463
160,0.002646564
170,0.002491305
180,0.002353253
190,0.002229709
200,0.00211849
210,0.002017845
220,0.001926318
240,0.001766126
260,0.001630521
280,0.001514265
300,0.001413471
320,0.001325292
340,0.001247437
360,0.001178219
380,0.001116288
400,0.001060566
440,0.000964267
480,0.000883997
520,0.000816064
560,0.000757832
600,0.000707354
700,0.000606383
800,0.000530632
900,0.00047171
1000,0.00042457
1200,0.000353836
1500,0.000283095
2000,0.000212342
2500,0.000169882
3000,0.000141573

==> paper-source/Burgarth-2312.08044v2/Trotter_Error_400_STO3G.csv <==
N,error
2,0.236271031
3,0.190910974
4,0.159981249
5,0.137153199
7,0.106094298
10,0.078525155
12,0.066588287
15,0.053832147
17,0.047507894
20,0.040116082
25,0.031327624
30,0.02522023
35,0.020692994
40,0.017292773
45,0.014594862
50,0.01235597
55,0.010485705
60,0.008928606
65,0.007654802
70,0.006655599
75,0.005935487
80,0.005491448
90,0.004879857
95,0.004623419
100,0.004392721
105,0.004184137
110,0.003994496
115,0.003821387
120,0.003662649
130,0.003381863
140,0.003141194
150,0.00293249
160,0.002749836
170,0.00258861
180,0.002445261
190,0.002316959
200,0.002201477
210,0.00209695
220,0.002001899
240,0.001835538
260,0.001694698
280,0.001573944
300,0.001469252
320,0.001377607
340,0.001296765
360,0.001224867
380,0.001160517
400,0.001102588
440,0.001002497
480,0.000919103
520,0.000848505
560,0.000787978
600,0.000735513
700,0.000630555
800,0.000551806
900,0.000490551
1000,0.000441531
1200,0.000367995
1500,0.000294435
2000,0.000220855
2500,0.000176697
3000,0.000147258

==> paper-source/Burgarth-2312.08044v2/Trotter_Error_4th_order_groundstate_100.csv <==
N,error
2,0.168629772
3,0.093690981
4,0.040585712
5,0.022313897
7,0.009930106
10,0.001319621
12,0.00064893
15,0.000273214
17,0.000167595
20,8.85E-05
25,3.67E-05
30,1.78E-05
35,9.65E-06
40,5.67E-06
45,3.55E-06
50,2.33E-06
55,1.59E-06
60,1.13E-06
65,8.17E-07
70,6.08E-07
75,4.61E-07
80,3.57E-07
90,2.23E-07
95,1.79E-07
100,1.46E-07
105,1.20E-07
110,9.99E-08
115,8.36E-08
120,7.05E-08
130,5.12E-08
140,3.81E-08
150,2.89E-08
160,2.23E-08
170,1.75E-08
180,1.39E-08
190,1.12E-08
200,9.14E-09
210,7.52E-09
220,6.25E-09
240,4.41E-09
260,3.20E-09
280,2.38E-09
300,1.81E-09
320,1.40E-09
340,1.10E-09
360,8.71E-10
380,7.02E-10
400,5.72E-10
440,3.90E-10
480,2.76E-10
520,2.00E-10
560,1.49E-10
600,1.13E-10
700,6.10E-11
800,3.57E-11
900,2.23E-11
1000,1.46E-11
1200,7.08E-12
1500,2.90E-12
2000,9.06E-13
2500,4.41E-13
,

==> paper-source/Burgarth-2312.08044v2/Trotter_Error_4th_order_groundstate_200.csv <==
N,error
2,0.293988095
3,0.261015325
4,0.22015222
5,0.184556224
7,0.128074197
10,0.07314096
12,0.04952676
15,0.024944138
17,0.014268497
20,0.010680824
25,0.006584375
30,0.003127731
35,0.000563205
40,0.000281878
45,0.000176581
50,0.000116842
55,8.04E-05
60,5.72E-05
65,4.17E-05
70,3.12E-05
75,2.37E-05
80,1.84E-05
90,1.15E-05
95,9.31E-06
100,7.60E-06
105,6.26E-06
110,5.20E-06
115,4.36E-06
120,3.68E-06
130,2.68E-06
140,1.99E-06
150,1.51E-06
160,1.17E-06
170,9.19E-07
180,7.31E-07
190,5.89E-07
200,4.80E-07
210,3.95E-07
220,3.28E-07
240,2.32E-07
260,1.68E-07
280,1.25E-07
300,9.51E-08
320,7.34E-08
340,5.76E-08
360,4.59E-08
380,3.69E-08
400,3.01E-08
440,2.06E-08
480,1.45E-08
520,1.05E-08
560,7.84E-09
600,5.95E-09
700,3.21E-09
800,1.88E-09
900,1.18E-09
1000,7.71E-10
1200,3.72E-10
1500,1.52E-10
2000,4.82E-11
2500,1.97E-11
,

==> paper-source/Burgarth-2312.08044v2/Trotter_Error_4th_order_groundstate_300.csv <==
N,error
2,0.250497505
3,0.265458095
4,0.253146203
5,0.231760652
7,0.189475592
10,0.141700388
12,0.118033893
15,0.090124359
17,0.075513575
20,0.057870545
25,0.036582783
30,0.023179301
35,0.012888755
40,0.007748097
45,0.006464751
50,0.005275036
55,0.004175883
60,0.003167649
65,0.002244749
70,0.001400536
75,0.000637738
80,0.000175334
90,0.000102054
95,8.20E-05
100,6.68E-05
105,5.51E-05
110,4.58E-05
115,3.85E-05
120,3.25E-05
130,2.37E-05
140,1.77E-05
150,1.35E-05
160,1.05E-05
170,8.23E-06
180,6.56E-06
190,5.29E-06
200,4.32E-06
210,3.56E-06
220,2.96E-06
240,2.09E-06
260,1.52E-06
280,1.13E-06
300,8.61E-07
320,6.66E-07
340,5.23E-07
360,4.16E-07
380,3.35E-07
400,2.73E-07
440,1.87E-07
480,1.32E-07
520,9.58E-08
560,7.13E-08
600,5.41E-08
700,2.92E-08
800,1.71E-08
900,1.07E-08
1000,7.02E-09
1200,3.39E-09
1500,1.39E-09
2000,4.39E-10
2500,1.80E-10
,

==> paper-source/Burgarth-2312.08044v2/Trotter_Error_4th_order_groundstate_400.csv <==
N,error
2,0.260415053
3,0.242985596
4,0.244030736
5,0.236023304
7,0.208470621
10,0.168413182
12,0.146925151
15,0.121503086
17,0.108097179
20,0.091565277
25,0.070159818
30,0.054177486
35,0.041867649
40,0.032211799
45,0.024679749
50,0.0192
55,0.014494137
60,0.010421132
65,0.00719194
70,0.005470375
75,0.004934065
80,0.00443193
90,0.003498714
95,0.003066985
100,0.002657518
105,0.002269163
110,0.001900526
115,0.001550258
120,0.001217046
130,0.00059864
140,9.74E-05
150,6.32E-05
160,4.78E-05
170,3.73E-05
180,2.97E-05
190,2.39E-05
200,1.95E-05
210,1.61E-05
220,1.34E-05
240,9.50E-06
260,6.92E-06
280,5.16E-06
300,3.93E-06
320,3.04E-06
340,2.39E-06
360,1.91E-06
380,1.54E-06
400,1.25E-06
440,8.58E-07
480,6.07E-07
520,4.41E-07
560,3.28E-07
600,2.49E-07
700,1.35E-07
800,7.90E-08
900,4.94E-08
1000,3.24E-08
1200,1.56E-08
1500,6.40E-09
2000,2.03E-09
2500,8.31E-10
,

==> paper-source/Burgarth-2312.08044v2/Trotter_Error_4th_order_groundstate_800.csv <==
N,error
2,0.265279098
3,0.252287534
4,0.237463681
5,0.217866932
7,0.198345658
10,0.181218101
12,0.16955825
15,0.152731791
17,0.14261136
20,0.128825463
25,0.110584809
30,0.096414211
35,0.085087014
40,0.07585908
45,0.068371778
50,0.062120045
55,0.056650684
60,0.05169913
65,0.047703249
70,0.044133887
75,0.040960957
80,0.037928881
90,0.033004545
95,0.030684035
100,0.028750826
105,0.026681642
110,0.025485094
115,0.023276383
120,0.021865727
130,0.018449661
140,0.01647058
150,0.014913752
160,0.011886547
170,0.011382882
180,0.009642043
190,0.009023469
200,0.008354999
210,0.006275428
220,0.006345392
240,0.003587339
260,0.00293457
280,0.00212264
300,0.001892353
320,0.001608446
340,0.001577783
360,0.001329774
380,0.00124924
400,0.001147563
440,0.000836977
480,0.000366729
520,0.000256355
560,1.38E-05
600,9.75E-06
700,5.62E-06
800,3.52E-06
900,2.26E-06
1000,1.51E-06
1200,7.85E-07
1500,3.44E-07
2000,1.03E-07
2500,4.07E-08
,

==> paper-source/Burgarth-2312.08044v2/Trotter_Error_800_STO3G.csv <==
N,error
2,0.239904148
3,0.18578213
4,0.156824743
5,0.138773196
7,0.114284732
10,0.090555508
12,0.079536155
15,0.067264404
17,0.060992623
20,0.053503271
25,0.044382429
30,0.037868192
35,0.032965133
40,0.029131255
45,0.026045345
50,0.023503617
55,0.021372412
60,0.019555562
65,0.017990831
70,0.016623778
75,0.015420441
80,0.014356183
90,0.012543923
95,0.011766903
100,0.011062549
105,0.010423531
110,0.009837174
115,0.009294568
120,0.008791473
130,0.007890437
140,0.007111329
150,0.006437158
160,0.005855169
170,0.005334604
180,0.004860247
190,0.004426285
200,0.004028275
210,0.003662376
220,0.003325808
240,0.002733112
260,0.002242231
280,0.001856664
300,0.001590692
320,0.001456846
340,0.001370985
360,0.001294875
380,0.001226784
400,0.001165547
440,0.001059811
480,0.000971674
520,0.00089709
560,0.000833151
600,0.000777727
700,0.000666843
800,0.000583635
900,0.000518903
1000,0.000467087
1200,0.000389346
1500,0.000311565
2000,0.000233743
2500,0.000187027
3000,0.000155875

==> paper-source/Burgarth-2312.08044v2/Trotter_Error_n3_l2_10.csv <==
N,error
2,0.000663973
3,0.000442606
4,0.000331934
5,0.000265547
7,0.000189673
10,0.00013277
12,0.000110639
15,8.85127E-05
17,7.80993E-05
20,6.63845E-05
25,5.31074E-05
30,4.42561E-05
35,3.79342E-05
40,3.31919E-05
45,2.95044E-05
50,2.65541E-05
55,2.414E-05
60,2.21285E-05
65,2.04262E-05
70,1.89673E-05
75,1.77028E-05
80,1.65964E-05
90,1.47523E-05
95,1.39761E-05
100,1.32774E-05
105,1.26452E-05
110,1.20702E-05
115,1.15456E-05
120,1.10644E-05
130,1.02132E-05
140,9.48E-06
150,8.85E-06
160,8.30E-06
170,7.81E-06
180,7.38E-06
190,6.99E-06
200,6.64E-06
210,6.32E-06
220,6.04E-06
240,5.53E-06
260,5.11E-06
280,4.74E-06
300,4.43E-06

==> paper-source/Burgarth-2312.08044v2/Trotter_Error_n3_l2_20.csv <==
N,error
2,0.001543826
3,0.00102864
4,0.000771304
5,0.000616985
7,0.000440659
10,0.000308444
12,0.000257033
15,0.000205623
17,0.00018143
20,0.000154214
25,0.000123369
30,0.000102811
35,8.81215E-05
40,7.71058E-05
45,6.85383E-05
50,6.16847E-05
55,5.60767E-05
60,5.14033E-05
65,4.745E-05
70,4.40602E-05
75,4.1123E-05
80,3.85526E-05
90,3.42695E-05
95,3.24654E-05
100,3.08422E-05
105,2.93735E-05
110,2.80384E-05
115,2.68192E-05
120,2.57018E-05
130,2.37247E-05
140,2.20302E-05
150,2.05614E-05
160,1.92764E-05
170,1.81425E-05
180,1.71345E-05
190,1.62327E-05
200,1.54211E-05
210,1.46867E-05
220,1.40193E-05
240,1.28511E-05
260,1.18625E-05
280,1.1015E-05
300,1.02806E-05

==> paper-source/Burgarth-2312.08044v2/Trotter_Error_n3_l2_50.csv <==
N,error
2,0.002465319
3,0.001637834
4,0.001226907
5,0.000980999
7,0.000700378
10,0.000490143
12,0.000408412
15,0.000326711
17,0.000288267
20,0.00024502
25,0.00019601
30,0.00016334
35,0.000140004
40,0.000122503
45,0.00010889
50,9.8002E-05
55,8.90926E-05
60,8.16676E-05
65,7.53857E-05
70,7.00007E-05
75,6.53338E-05
80,6.12503E-05
90,5.44445E-05
95,5.15791E-05
100,0.000049
105,4.66669E-05
110,4.45455E-05
115,4.26087E-05
120,4.08338E-05
130,3.76922E-05
140,0.000035
150,3.26665E-05
160,3.06252E-05
170,2.88236E-05
180,2.72222E-05
190,2.57895E-05
200,0.0000245
210,2.33335E-05
220,2.22729E-05
240,2.04167E-05
260,1.88462E-05
280,0.0000175
300,1.63334E-05

==> paper-source/Burgarth-2312.08044v2/Trotter_Error_n3_l2_800.csv <==
N,error
2,0.002564625
3,0.001698588
4,0.001270039
5,0.001014298
7,0.000723201
10,0.000505648
12,0.000421201
15,0.000336838
17,0.00029716
20,0.000252543
25,0.000201995
30,0.000168312
35,0.00014426
40,0.000126218
45,0.000112192
50,0.000100965
55,9.17878E-05
60,8.41356E-05
65,7.76627E-05
70,7.21159E-05
75,6.73038E-05
80,6.3096E-05
90,5.60848E-05
95,5.31329E-05
100,5.04747E-05
105,4.80708E-05
110,4.58846E-05
115,4.38896E-05
120,4.20595E-05
130,3.8824E-05
140,3.605E-05
150,3.36467E-05
160,3.1543E-05
170,2.96872E-05
180,2.80377E-05
190,2.65618E-05
200,2.52335E-05
210,2.40319E-05
220,2.29395E-05
240,2.10276E-05
260,1.941E-05
280,1.80233E-05
300,1.68217E-05

==> paper-source/Hahn-2410.03059v1/One_Qubit_Steps_Error.csv <==
n,error
1,0.799214174
2,0.362409924
3,0.23672449
4,0.176260968
5,0.140534189
6,0.116897082
7,0.100086545
8,0.087512728
9,0.077750703
10,0.069950922
11,0.063575128
12,0.058265614
13,0.05377532
14,0.049928094
15,0.046594937
16,0.043679211
17,0.041107082
18,0.038821168
19,0.036776195
20,0.034935963
21,0.033271181
22,0.03175789
23,0.030376307
24,0.029109951
25,0.02794498
26,0.026869684
27,0.025874091
28,0.024949654
29,0.024089007
30,0.023285767
31,0.022534373
32,0.021829964
33,0.021168264
34,0.020545503
35,0.019958342
36,0.019403813
37,0.018879268
38,0.01838234
39,0.017910903
40,0.017463045
41,0.01703704
42,0.016631326
43,0.016244487
44,0.015875236
45,0.0155224
46,0.015184908
47,0.01486178
48,0.014552119
49,0.014255099
50,0.013969962
51,0.01369601
52,0.013432595
53,0.013179122
54,0.012935039
55,0.012699833
56,0.012473028
57,0.012254183
58,0.012042885
59,0.01183875
60,0.011641421
61,0.011450562
62,0.011265861
63,0.011087024
64,0.010913777
65,0.01074586
66,0.010583033
67,0.010425067
68,0.010271747
69,0.010122871
70,0.00997825
71,0.009837703
72,0.00970106
73,0.009568161
74,0.009438854
75,0.009312996
76,0.00919045
77,0.009071088
78,0.008954786
79,0.008841429
80,0.008730906
81,0.008623112
82,0.008517947
83,0.008415317
84,0.00831513
85,0.008217301
86,0.008121747
87,0.00802839
88,0.007937155
89,0.00784797
90,0.007760767
91,0.00767548
92,0.007592048
93,0.00751041
94,0.00743051
95,0.007352291
96,0.007275702
97,0.007200693
98,0.007127214
99,0.00705522
100,0.006984665

==> paper-source/Hahn-2410.03059v1/One_Qubit_Steps_Lower_Bound.csv <==
n,error
1,0.003643119
2,0.175524779
3,0.155617235
4,0.131188195
5,0.111898685
6,0.097108975
7,0.085599574
8,0.076450549
9,0.069028285
10,0.062897471
11,0.057753745
12,0.053379577
13,0.049616066
14,0.046344751
15,0.043475676
16,0.040939387
17,0.03868145
18,0.036658627
19,0.034836153
20,0.033185768
21,0.03168427
22,0.030312436
23,0.029054206
24,0.027896061
25,0.026826539
26,0.025835863
27,0.024915637
28,0.024058616
29,0.023258515
30,0.022509852
31,0.021807828
32,0.021148222
33,0.020527305
34,0.019941774
35,0.019388691
36,0.018865434
37,0.018369656
38,0.017899249
39,0.017452315
40,0.017027142
41,0.016622179
42,0.01623602
43,0.015867385
44,0.015515109
45,0.015178127
46,0.014855465
47,0.014546229
48,0.014249599
49,0.013964819
50,0.013691195
51,0.013428083
52,0.013174889
53,0.012931063
54,0.012696094
55,0.01246951
56,0.012250868
57,0.01203976
58,0.011835801
59,0.011638636
60,0.01144793
61,0.011263371
62,0.011084667
63,0.010911543
64,0.010743743
65,0.010581024
66,0.01042316
67,0.010269935
68,0.010121149
69,0.009976612
70,0.009836144
71,0.009699576
72,0.009566747
73,0.009437507
74,0.009311711
75,0.009189224
76,0.009069917
77,0.008953668
78,0.008840361
79,0.008729885
80,0.008622135
81,0.008517013
82,0.008414423
83,0.008314274
84,0.008216481
85,0.008120962
86,0.008027637
87,0.007936433
88,0.007847277
89,0.007760102
90,0.007674843
91,0.007591436
92,0.007509823
93,0.007429945
94,0.007351749
95,0.007275181
96,0.007200191
97,0.007126732
98,0.007054756
99,0.006984219
100,0.006915079

==> paper-source/Hahn-2410.03059v1/One_Qubit_Steps_Upper_Bound.csv <==
n,error
1,1
2,0.5
3,0.333333333
4,0.25
5,0.2
6,0.166666667
7,0.142857143
8,0.125
9,0.111111111
10,0.1
11,0.090909091
12,0.083333333
13,0.076923077
14,0.071428571
15,0.066666667
16,0.0625
17,0.058823529
18,0.055555556
19,0.052631579
20,0.05
21,0.047619048
22,0.045454545
23,0.043478261
24,0.041666667
25,0.04
26,0.038461538
27,0.037037037
28,0.035714286
29,0.034482759
30,0.033333333
31,0.032258065
32,0.03125
33,0.03030303
34,0.029411765
35,0.028571429
36,0.027777778
37,0.027027027
38,0.026315789
39,0.025641026
40,0.025
41,0.024390244
42,0.023809524
43,0.023255814
44,0.022727273
45,0.022222222
46,0.02173913
47,0.021276596
48,0.020833333
49,0.020408163
50,0.02
51,0.019607843
52,0.019230769
53,0.018867925
54,0.018518519
55,0.018181818
56,0.017857143
57,0.01754386
58,0.017241379
59,0.016949153
60,0.016666667
61,0.016393443
62,0.016129032
63,0.015873016
64,0.015625
65,0.015384615
66,0.015151515
67,0.014925373
68,0.014705882
69,0.014492754
70,0.014285714
71,0.014084507
72,0.013888889
73,0.01369863
74,0.013513514
75,0.013333333
76,0.013157895
77,0.012987013
78,0.012820513
79,0.012658228
80,0.0125
81,0.012345679
82,0.012195122
83,0.012048193
84,0.011904762
85,0.011764706
86,0.011627907
87,0.011494253
88,0.011363636
89,0.011235955
90,0.011111111
91,0.010989011
92,0.010869565
93,0.010752688
94,0.010638298
95,0.010526316
96,0.010416667
97,0.010309278
98,0.010204082
99,0.01010101
100,0.01

==> paper-source/Hahn-2410.03059v1/One_Qubit_Time_Error.csv <==
t,error
0,0
0.01,1.00E-05
0.02,3.99947E-05
0.03,8.99731E-05
0.04,0.000159915
0.05,0.000249792
0.06,0.00035957
0.07,0.000489203
0.08,0.00063864
0.09,0.000807822
0.1,0.000996681
0.11,0.001205142
0.12,0.001433121
0.13,0.001680527
0.14,0.001947262
0.15,0.002233219
0.16,0.002538283
0.17,0.002862333
0.18,0.003205238
0.19,0.003566861
0.2,0.003947057
0.21,0.004345674
0.22,0.004762551
0.23,0.005197522
0.24,0.005650411
0.25,0.006121036
0.26,0.006609207
0.27,0.007114729
0.28,0.007637396
0.29,0.008176997
0.3,0.008733316
0.31,0.009306126
0.32,0.009895196
0.33,0.010500287
0.34,0.011121153
0.35,0.011757542
0.36,0.012409195
0.37,0.013075846
0.38,0.013757224
0.39,0.014453051
0.4,0.015163041
0.41,0.015886904
0.42,0.016624342
0.43,0.017375054
0.44,0.018138729
0.45,0.018915054
0.46,0.019703707
0.47,0.020504363
0.48,0.021316689
0.49,0.022140349
0.5,0.022975
0.51,0.023820294
0.52,0.024675878
0.53,0.025541395
0.54,0.026416481
0.55,0.027300769
0.56,0.028193886
0.57,0.029095455
0.58,0.030005095
0.59,0.03092242
0.6,0.031847039
0.61,0.03277856
0.62,0.033716583
0.63,0.034660706
0.64,0.035610524
0.65,0.036565628
0.66,0.037525603
0.67,0.038490035
0.68,0.039458503
0.69,0.040430585
0.7,0.041405855
0.71,0.042383885
0.72,0.043364243
0.73,0.044346495
0.74,0.045330206
0.75,0.046314937
0.76,0.047300247
0.77,0.048285693
0.78,0.04927083
0.79,0.050255213
0.8,0.051238393
0.81,0.052219919
0.82,0.053199343
0.83,0.054176211
0.84,0.055150069
0.85,0.056120465
0.86,0.057086944
0.87,0.058049048
0.88,0.059006324
0.89,0.059958313
0.9,0.060904561
0.91,0.061844609
0.92,0.062778003
0.93,0.063704284
0.94,0.064622999
0.95,0.06553369
0.96,0.066435904
0.97,0.067329186
0.98,0.068213084
0.99,0.069087147
1,0.069950922
1.01,0.070803962
1.02,0.071645819
1.03,0.072476046
1.04,0.0732942
1.05,0.07409984
1.06,0.074892524
1.07,0.075671815
1.08,0.076437279
1.09,0.077188482
1.1,0.077924994
1.11,0.07864639
1.12,0.079352243
1.13,0.080042134
1.14,0.080715646
1.15,0.081372362
1.16,0.082011874
1.17,0.082633774
1.18,0.083237659
1.19,0.08382313
1.2,0.084389792
1.21,0.084937254
1.22,0.085465129
1.23,0.085973037
1.24,0.0864606
1.25,0.086927445
1.26,0.087373206
1.27,0.087797519
1.28,0.088200028
1.29,0.088580382
1.3,0.088938232
1.31,0.08927324
1.32,0.08958507
1.33,0.089873392
1.34,0.090137885
1.35,0.090378229
1.36,0.090594115
1.37,0.090785239
1.38,0.090951301
1.39,0.091092012
1.4,0.091207085
1.41,0.091296243
1.42,0.091359216
1.43,0.091395739
1.44,0.091405556
1.45,0.091388417
1.46,0.09134408
1.47,0.091272312
1.48,0.091172886
1.49,0.091045582
1.5,0.09089019
1.51,0.090706506
1.52,0.090494337
1.53,0.090253495
1.54,0.089983803
1.55,0.08968509
1.56,0.089357196
1.57,0.088999969
1.58,0.088613264
1.59,0.088196948
1.6,0.087750895
1.61,0.08727499
1.62,0.086769125
1.63,0.086233204
1.64,0.085667139
1.65,0.085070853
1.66,0.084444279
1.67,0.083787358
1.68,0.083100045
1.69,0.082382303
1.7,0.081634106
1.71,0.080855439
1.72,0.080046301
1.73,0.079206698
1.74,0.078336651
1.75,0.077436192
1.76,0.076505365
1.77,0.075544229
1.78,0.074552853
1.79,0.073531323
1.8,0.072479738
1.81,0.071398211
1.82,0.070286872
1.83,0.069145867
1.84,0.067975359
1.85,0.06677553
1.86,0.065546581
1.87,0.064288736
1.88,0.063002238
1.89,0.061687359
1.9,0.060344393
1.91,0.058973668
1.92,0.057575542
1.93,0.05615041
1.94,0.054698708
1.95,0.053220919
1.96,0.051717577
1.97,0.05018928
1.98,0.048636694
1.99,0.047060569
2,0.045461751
2.01,0.043841207
2.02,0.04220004
2.03,0.040539526
2.04,0.03886115
2.05,0.037166657
2.06,0.035458115
2.07,0.033738003
2.08,0.032009328
2.09,0.030275773
2.1,0.028541906
2.11,0.02681347
2.12,0.025097766
2.13,0.023404194
2.14,0.021744997
2.15,0.02013626
2.16,0.018599237
2.17,0.017161973
2.18,0.015861007
2.19,0.014742472
2.2,0.013861116
2.21,0.013275094
2.22,0.013035157
2.23,0.013170776
2.24,0.013680731
2.25,0.014534829
2.26,0.01568524
2.27,0.017079629
2.28,0.018670042
2.29,0.020416622
2.3,0.022287932
2.31,0.024259795
2.32,0.026313772
2.33,0.028435779
2.34,0.030614975
2.35,0.032842924
2.36,0.03511297
2.37,0.03741979
2.38,0.039759061
2.39,0.042127218
2.4,0.04452128
2.41,0.046938713
2.42,0.049377334
2.43,0.051835236
2.44,0.054310731
2.45,0.056802304
2.46,0.059308583
2.47,0.061828307
2.48,0.064360309
2.49,0.066903498
2.5,0.069456846
2.51,0.072019376
2.52,0.074590154
2.53,0.077168281
2.54,0.07975289
2.55,0.082343138
2.56,0.084938202
2.57,0.08753728
2.58,0.090139581
2.59,0.09274433
2.6,0.095350761
2.61,0.09795812
2.62,0.100565657
2.63,0.103172631
2.64,0.105778308
2.65,0.108381956
2.66,0.110982849
2.67,0.113580266
2.68,0.116173486
2.69,0.118761794
2.7,0.121344477
2.71,0.123920822
2.72,0.12649012
2.73,0.129051665
2.74,0.13160475
2.75,0.134148673
2.76,0.13668273
2.77,0.139206221
2.78,0.141718447
2.79,0.144218712
2.8,0.146706318
2.81,0.149180573
2.82,0.151640783
2.83,0.154086258
2.84,0.15651631
2.85,0.158930252
2.86,0.161327398
2.87,0.163707068
2.88,0.16606858
2.89,0.168411256
2.9,0.170734422
2.91,0.173037404
2.92,0.175319533
2.93,0.177580142
2.94,0.179818567
2.95,0.182034148
2.96,0.184226226
2.97,0.186394149
2.98,0.188537266
2.99,0.190654931
3,0.192746503

==> paper-source/Hahn-2410.03059v1/One_Qubit_Time_Lower_Bound.csv <==
t,error
0,0
0.01,9.99E-06
0.02,3.99324E-05
0.03,8.97627E-05
0.04,0.000159416
0.05,0.000248818
0.06,0.000357886
0.07,0.00048653
0.08,0.000634651
0.09,0.000802142
0.1,0.00098889
0.11,0.001194773
0.12,0.001419661
0.13,0.001663417
0.14,0.001925896
0.15,0.002206945
0.16,0.002506403
0.17,0.002824103
0.18,0.00315987
0.19,0.00351352
0.2,0.003884862
0.21,0.004273701
0.22,0.004679829
0.23,0.005103036
0.24,0.005543102
0.25,0.005999799
0.26,0.006472895
0.27,0.00696215
0.28,0.007467314
0.29,0.007988135
0.3,0.00852435
0.31,0.009075693
0.32,0.009641888
0.33,0.010222655
0.34,0.010817705
0.35,0.011426746
0.36,0.012049476
0.37,0.01268559
0.38,0.013334775
0.39,0.013996712
0.4,0.014671077
0.41,0.01535754
0.42,0.016055764
0.43,0.016765408
0.44,0.017486125
0.45,0.018217561
0.46,0.018959358
0.47,0.019711154
0.48,0.02047258
0.49,0.021243262
0.5,0.022022821
0.51,0.022810876
0.52,0.023607037
0.53,0.024410912
0.54,0.025222104
0.55,0.026040212
0.56,0.02686483
0.57,0.027695549
0.58,0.028531955
0.59,0.029373629
0.6,0.030220152
0.61,0.031071098
0.62,0.031926038
0.63,0.032784541
0.64,0.033646171
0.65,0.034510491
0.66,0.035377058
0.67,0.03624543
0.68,0.037115159
0.69,0.037985796
0.7,0.038856889
0.71,0.039727984
0.72,0.040598624
0.73,0.041468351
0.74,0.042336704
0.75,0.043203222
0.76,0.04406744
0.77,0.044928894
0.78,0.045787115
0.79,0.046641637
0.8,0.047491991
0.81,0.048337705
0.82,0.04917831
0.83,0.050013334
0.84,0.050842305
0.85,0.051664749
0.86,0.052480196
0.87,0.053288171
0.88,0.054088202
0.89,0.054879815
0.9,0.05566254
0.91,0.056435904
0.92,0.057199435
0.93,0.057952664
0.94,0.058695119
0.95,0.059426334
0.96,0.060145839
0.97,0.06085317
0.98,0.06154786
0.99,0.062229448
1,0.062897471
1.01,0.06355147
1.02,0.064190988
1.03,0.064815568
1.04,0.065424758
1.05,0.066018107
1.06,0.066595167
1.07,0.067155492
1.08,0.06769864
1.09,0.068224171
1.1,0.068731649
1.11,0.06922064
1.12,0.069690714
1.13,0.070141444
1.14,0.070572409
1.15,0.070983189
1.16,0.071373368
1.17,0.071742536
1.18,0.072090286
1.19,0.072416215
1.2,0.072719925
1.21,0.073001022
1.22,0.073259117
1.23,0.073493826
1.24,0.07370477
1.25,0.073891574
1.26,0.074053869
1.27,0.074191291
1.28,0.074303482
1.29,0.074390088
1.3,0.074450763
1.31,0.074485165
1.32,0.074492957
1.33,0.074473811
1.34,0.074427401
1.35,0.074353411
1.36,0.074251528
1.37,0.074121449
1.38,0.073962874
1.39,0.073775512
1.4,0.073559076
1.41,0.073313289
1.42,0.073037878
1.43,0.07273258
1.44,0.072397136
1.45,0.072031295
1.46,0.071634815
1.47,0.071207459
1.48,0.070748999
1.49,0.070259213
1.5,0.069737888
1.51,0.069184817
1.52,0.068599803
1.53,0.067982655
1.54,0.067333189
1.55,0.066651232
1.56,0.065936617
1.57,0.065189184
1.58,0.064408784
1.59,0.063595273
1.6,0.062748517
1.61,0.061868392
1.62,0.060954777
1.63,0.060007566
1.64,0.059026657
1.65,0.058011957
1.66,0.056963383
1.67,0.055880859
1.68,0.05476432
1.69,0.053613707
1.7,0.052428972
1.71,0.051210073
1.72,0.049956978
1.73,0.048669666
1.74,0.047348122
1.75,0.04599234
1.76,0.044602325
1.77,0.043178088
1.78,0.041719651
1.79,0.040227044
1.8,0.038700307
1.81,0.037139488
1.82,0.035544643
1.83,0.033915838
1.84,0.03225315
1.85,0.03055666
1.86,0.028826463
1.87,0.02706266
1.88,0.025265361
1.89,0.023434687
1.9,0.021570765
1.91,0.019673733
1.92,0.017743738
1.93,0.015780934
1.94,0.013785485
1.95,0.011757564
1.96,0.009697353
1.97,0.007605041
1.98,0.005480828
1.99,0.003324921
2,0.001137536
2.01,0
2.02,0
2.03,0
2.04,0
2.05,0
2.06,0
2.07,0
2.08,0
2.09,0
2.1,0
2.11,0
2.12,0
2.13,0
2.14,0
2.15,0
2.16,0
2.17,0
2.18,0
2.19,0
2.2,0
2.21,0
2.22,0
2.23,0
2.24,0
2.25,0
2.26,0
2.27,0
2.28,0
2.29,0
2.3,0
2.31,0
2.32,0
2.33,0
2.34,0
2.35,0
2.36,0
2.37,0
2.38,0
2.39,0
2.4,0
2.41,0
2.42,0
2.43,0
2.44,0
2.45,0
2.46,0
2.47,0
2.48,0
2.49,0
2.5,0
2.51,0
2.52,0
2.53,0
2.54,0
2.55,0
2.56,0
2.57,0
2.58,0
2.59,0
2.6,0
2.61,0.000471892
2.62,0.001823563
2.63,0.003163249
2.64,0.0044903
2.65,0.005804067
2.66,0.007103896
2.67,0.008389134
2.68,0.009659126
2.69,0.010913215
2.7,0.012150746
2.71,0.01337106
2.72,0.014573498
2.73,0.015757403
2.74,0.016922115
2.75,0.018066976
2.76,0.019191326
2.77,0.020294506
2.78,0.021375859
2.79,0.022434727
2.8,0.023470452
2.81,0.024482378
2.82,0.025469851
2.83,0.026432216
2.84,0.027368822
2.85,0.028279017
2.86,0.029162151
2.87,0.030017579
2.88,0.030844654
2.89,0.031642734
2.9,0.032411177
2.91,0.033149347
2.92,0.033856607
2.93,0.034532325
2.94,0.035175871
2.95,0.03578662
2.96,0.036363949
2.97,0.036907237
2.98,0.03741587
2.99,0.037889236
3,0.038326728

==> paper-source/Hahn-2410.03059v1/One_Qubit_Time_Upper_Bound.csv <==
t,error
0,0
0.01,0.00001
0.02,0.00004
0.03,0.00009
0.04,0.00016
0.05,0.00025
0.06,0.00036
0.07,0.00049
0.08,0.00064
0.09,0.00081
0.1,0.001
0.11,0.00121
0.12,0.00144
0.13,0.00169
0.14,0.00196
0.15,0.00225
0.16,0.00256
0.17,0.00289
0.18,0.00324
0.19,0.00361
0.2,0.004
0.21,0.00441
0.22,0.00484
0.23,0.00529
0.24,0.00576
0.25,0.00625
0.26,0.00676
0.27,0.00729
0.28,0.00784
0.29,0.00841
0.3,0.009
0.31,0.00961
0.32,0.01024
0.33,0.01089
0.34,0.01156
0.35,0.01225
0.36,0.01296
0.37,0.01369
0.38,0.01444
0.39,0.01521
0.4,0.016
0.41,0.01681
0.42,0.01764
0.43,0.01849
0.44,0.01936
0.45,0.02025
0.46,0.02116
0.47,0.02209
0.48,0.02304
0.49,0.02401
0.5,0.025
0.51,0.02601
0.52,0.02704
0.53,0.02809
0.54,0.02916
0.55,0.03025
0.56,0.03136
0.57,0.03249
0.58,0.03364
0.59,0.03481
0.6,0.036
0.61,0.03721
0.62,0.03844
0.63,0.03969
0.64,0.04096
0.65,0.04225
0.66,0.04356
0.67,0.04489
0.68,0.04624
0.69,0.04761
0.7,0.049
0.71,0.05041
0.72,0.05184
0.73,0.05329
0.74,0.05476
0.75,0.05625
0.76,0.05776
0.77,0.05929
0.78,0.06084
0.79,0.06241
0.8,0.064
0.81,0.06561
0.82,0.06724
0.83,0.06889
0.84,0.07056
0.85,0.07225
0.86,0.07396
0.87,0.07569
0.88,0.07744
0.89,0.07921
0.9,0.081
0.91,0.08281
0.92,0.08464
0.93,0.08649
0.94,0.08836
0.95,0.09025
0.96,0.09216
0.97,0.09409
0.98,0.09604
0.99,0.09801
1,0.1
1.01,0.10201
1.02,0.10404
1.03,0.10609
1.04,0.10816
1.05,0.11025
1.06,0.11236
1.07,0.11449
1.08,0.11664
1.09,0.11881
1.1,0.121
1.11,0.12321
1.12,0.12544
1.13,0.12769
1.14,0.12996
1.15,0.13225
1.16,0.13456
1.17,0.13689
1.18,0.13924
1.19,0.14161
1.2,0.144
1.21,0.14641
1.22,0.14884
1.23,0.15129
1.24,0.15376
1.25,0.15625
1.26,0.15876
1.27,0.16129
1.28,0.16384
1.29,0.16641
1.3,0.169
1.31,0.17161
1.32,0.17424
1.33,0.17689
1.34,0.17956
1.35,0.18225
1.36,0.18496
1.37,0.18769
1.38,0.19044
1.39,0.19321
1.4,0.196
1.41,0.19881
1.42,0.20164
1.43,0.20449
1.44,0.20736
1.45,0.21025
1.46,0.21316
1.47,0.21609
1.48,0.21904
1.49,0.22201
1.5,0.225
1.51,0.22801
1.52,0.23104
1.53,0.23409
1.54,0.23716
1.55,0.24025
1.56,0.24336
1.57,0.24649
1.58,0.24964
1.59,0.25281
1.6,0.256
1.61,0.25921
1.62,0.26244
1.63,0.26569
1.64,0.26896
1.65,0.27225
1.66,0.27556
1.67,0.27889
1.68,0.28224
1.69,0.28561
1.7,0.289
1.71,0.29241
1.72,0.29584
1.73,0.29929
1.74,0.30276
1.75,0.30625
1.76,0.30976
1.77,0.31329
1.78,0.31684
1.79,0.32041
1.8,0.324
1.81,0.32761
1.82,0.33124
1.83,0.33489
1.84,0.33856
1.85,0.34225
1.86,0.34596
1.87,0.34969
1.88,0.35344
1.89,0.35721
1.9,0.361
1.91,0.36481
1.92,0.36864
1.93,0.37249
1.94,0.37636
1.95,0.38025
1.96,0.38416
1.97,0.38809
1.98,0.39204
1.99,0.39601
2,0.4
2.01,0.40401
2.02,0.40804
2.03,0.41209
2.04,0.41616
2.05,0.42025
2.06,0.42436
2.07,0.42849
2.08,0.43264
2.09,0.43681
2.1,0.441
2.11,0.44521
2.12,0.44944
2.13,0.45369
2.14,0.45796
2.15,0.46225
2.16,0.46656
2.17,0.47089
2.18,0.47524
2.19,0.47961
2.2,0.484
2.21,0.48841
2.22,0.49284
2.23,0.49729
2.24,0.50176
2.25,0.50625
2.26,0.51076
2.27,0.51529
2.28,0.51984
2.29,0.52441
2.3,0.529
2.31,0.53361
2.32,0.53824
2.33,0.54289
2.34,0.54756
2.35,0.55225
2.36,0.55696
2.37,0.56169
2.38,0.56644
2.39,0.57121
2.4,0.576
2.41,0.58081
2.42,0.58564
2.43,0.59049
2.44,0.59536
2.45,0.60025
2.46,0.60516
2.47,0.61009
2.48,0.61504
2.49,0.62001
2.5,0.625
2.51,0.63001
2.52,0.63504
2.53,0.64009
2.54,0.64516
2.55,0.65025
2.56,0.65536
2.57,0.66049
2.58,0.66564
2.59,0.67081
2.6,0.676
2.61,0.68121
2.62,0.68644
2.63,0.69169
2.64,0.69696
2.65,0.70225
2.66,0.70756
2.67,0.71289
2.68,0.71824
2.69,0.72361
2.7,0.729
2.71,0.73441
2.72,0.73984
2.73,0.74529
2.74,0.75076
2.75,0.75625
2.76,0.76176
2.77,0.76729
2.78,0.77284
2.79,0.77841
2.8,0.784
2.81,0.78961
2.82,0.79524
2.83,0.80089
2.84,0.80656
2.85,0.81225
2.86,0.81796
2.87,0.82369
2.88,0.82944
2.89,0.83521
2.9,0.841
2.91,0.84681
2.92,0.85264
2.93,0.85849
2.94,0.86436
2.95,0.87025
2.96,0.87616
2.97,0.88209
2.98,0.88804
2.99,0.89401
3,0.9

==> paper-source/Hahn-2410.03059v1/XY_Norm_Length_Error.csv <==
L,error
5,0.000246099
6,0.000277054
7,0.000350327
8,0.000452308
9,0.000453469
10,0.000492198
11,0.000556123

==> paper-source/Hahn-2410.03059v1/XY_Norm_Length_Lower_Bound.csv <==
L,error
5,0.000213813
6,0.000237909
7,0.000297423
8,0.000379525
9,0.000375992
10,0.000403201
11,0.000450071

==> paper-source/Hahn-2410.03059v1/XY_Norm_Length_Upper_Bound.csv <==
L,error
5,0.000246215
6,0.000277128
7,0.000350503
8,0.000452548
9,0.000453703
10,0.000492429
11,0.000556412

==> paper-source/Hahn-2410.03059v1/XY_Norm_Steps_Error.csv <==
n,error
1,0.363644393
2,0.179423083
3,0.119324959
4,0.089417831
5,0.071506214
6,0.059575825
7,0.05105844
8,0.044672414
9,0.039706545
10,0.035734432
11,0.032484866
12,0.029777109
13,0.027486071
14,0.025522418
15,0.023820651
16,0.022331651
17,0.021017861
18,0.019850073
19,0.018805229
20,0.017864884
21,0.017014106
22,0.016240681
23,0.015534517
24,0.014887205
25,0.014291683
26,0.013741974
27,0.013232987
28,0.012760359
29,0.012320328
30,0.011909635
31,0.011525439
32,0.011165256
33,0.010826904
34,0.010508456
35,0.010208206
36,0.009924637
37,0.009656396
38,0.009402275
39,0.009161185
40,0.00893215
41,0.008714288
42,0.008506801
43,0.008308965
44,0.008120121
45,0.007939671
46,0.007767067
47,0.007601807
48,0.007443434
49,0.007291525
50,0.007145692
51,0.007005579
52,0.006870854
53,0.006741214
54,0.006616375
55,0.006496076
56,0.006380073
57,0.006268141
58,0.006160069
59,0.00605566
60,0.005954731
61,0.005857111
62,0.005762641
63,0.00567117
64,0.005582557
65,0.005496671
66,0.005413387
67,0.00533259
68,0.005254169
69,0.005178021
70,0.005104049
71,0.00503216
72,0.004962268
73,0.004894292
74,0.004828152
75,0.004763776
76,0.004701095
77,0.004640041
78,0.004580553
79,0.004522571
80,0.004466039
81,0.004410902
82,0.00435711
83,0.004304615
84,0.004253369
85,0.004203329
86,0.004154453
87,0.004106701
88,0.004060033
89,0.004014415
90,0.00396981
91,0.003926185
92,0.003883509
93,0.003841751
94,0.003800881
95,0.003760872
96,0.003721696
97,0.003683328
98,0.003645743
99,0.003608917
100,0.003572828

==> paper-source/Hahn-2410.03059v1/XY_Norm_Steps_Lower_Bound.csv <==
n,error
1,0.025330698
2,0.059498512
3,0.050073044
4,0.041457547
5,0.035039364
6,0.030240207
7,0.026557363
8,0.023655846
9,0.021316512
10,0.019393008
11,0.017784828
12,0.016421025
13,0.015250242
14,0.01423446
15,0.013344967
16,0.012559691
17,0.011861399
18,0.011236443
19,0.010673881
20,0.010164836
21,0.009702036
22,0.009279465
23,0.008892107
24,0.008535743
25,0.008206802
26,0.00790224
27,0.007619448
28,0.007356175
29,0.007110469
30,0.006880631
31,0.006665173
32,0.006462788
33,0.006272321
34,0.006092752
35,0.005923171
36,0.005762768
37,0.005610819
38,0.005466672
39,0.005329742
40,0.005199501
41,0.00507547
42,0.004957215
43,0.004844344
44,0.004736495
45,0.004633342
46,0.004534585
47,0.004439948
48,0.004349179
49,0.004262046
50,0.004178334
51,0.004097846
52,0.0040204
53,0.003945826
54,0.003873967
55,0.003804678
56,0.003737824
57,0.003673277
58,0.003610922
59,0.003550648
60,0.003492352
61,0.00343594
62,0.00338132
63,0.00332841
64,0.003277129
65,0.003227405
66,0.003179166
67,0.003132348
68,0.003086889
69,0.00304273
70,0.002999817
71,0.002958097
72,0.002917521
73,0.002878043
74,0.002839619
75,0.002802208
76,0.002765769
77,0.002730266
78,0.002695662
79,0.002661925
80,0.002629021
81,0.002596921
82,0.002565595
83,0.002535016
84,0.002505157
85,0.002475993
86,0.002447501
87,0.002419656
88,0.002392438
89,0.002365826
90,0.002339799
91,0.002314338
92,0.002289425
93,0.002265043
94,0.002241175
95,0.002217804
96,0.002194916
97,0.002172496
98,0.002150528
99,0.002129001
100,0.0021079

==> paper-source/Hahn-2410.03059v1/XY_Norm_Steps_Upper_Bound.csv <==
n,error
1,0.384710442
2,0.192355221
3,0.128236814
4,0.096177611
5,0.076942088
6,0.064118407
7,0.054958635
8,0.048088805
9,0.042745605
10,0.038471044
11,0.034973677
12,0.032059204
13,0.029593111
14,0.027479317
15,0.025647363
16,0.024044403
17,0.022630026
18,0.021372802
19,0.020247918
20,0.019235522
21,0.018319545
22,0.017486838
23,0.016726541
24,0.016029602
25,0.015388418
26,0.014796555
27,0.014248535
28,0.013739659
29,0.013265877
30,0.012823681
31,0.012410014
32,0.012022201
33,0.011657892
34,0.011315013
35,0.010991727
36,0.010686401
37,0.01039758
38,0.010123959
39,0.00986437
40,0.009617761
41,0.009383182
42,0.009159772
43,0.008946754
44,0.008743419
45,0.008549121
46,0.00836327
47,0.008185329
48,0.008014801
49,0.007851234
50,0.007694209
51,0.007543342
52,0.007398278
53,0.007258688
54,0.007124267
55,0.006994735
56,0.006869829
57,0.006749306
58,0.006632939
59,0.006520516
60,0.006411841
61,0.006306729
62,0.006205007
63,0.006106515
64,0.006011101
65,0.005918622
66,0.005828946
67,0.005741947
68,0.005657507
69,0.005575514
70,0.005495863
71,0.005418457
72,0.005343201
73,0.005270006
74,0.00519879
75,0.005129473
76,0.00506198
77,0.00499624
78,0.004932185
79,0.004869752
80,0.004808881
81,0.004749512
82,0.004691591
83,0.004635066
84,0.004579886
85,0.004526005
86,0.004473377
87,0.004421959
88,0.00437171
89,0.004322589
90,0.00427456
91,0.004227587
92,0.004181635
93,0.004136671
94,0.004092664
95,0.004049584
96,0.0040074
97,0.003966087
98,0.003925617
99,0.003885964
100,0.003847104

==> paper-source/Hahn-2410.03059v1/XY_Norm_Time_Error.csv <==
t,error
0,0
0.05,4.808E-05
0.1,0.000192214
0.15,0.000432085
0.2,0.000767163
0.25,0.001196712
0.3,0.001719785
0.35,0.00233523
0.4,0.003041692
0.45,0.003837616
0.5,0.00472125
0.55,0.005690648
0.6,0.00674368
0.65,0.007878028
0.7,0.009091198
0.75,0.010380523
0.8,0.011743171
0.85,0.013176149
0.9,0.014676311
0.95,0.016240366
1,0.017864884
1.05,0.019546304
1.1,0.021280945
1.15,0.023065011
1.2,0.0248946
1.25,0.026765717
1.3,0.028674276
1.35,0.030616119
1.4,0.032587016
1.45,0.034582681
1.5,0.03659878
1.55,0.038630943
1.6,0.04067477
1.65,0.042725845
1.7,0.044779744
1.75,0.04683205
1.8,0.048878357
1.85,0.050914283
1.9,0.052935483
1.95,0.054937655
2,0.056916555
2.05,0.058868003
2.1,0.060787892
2.15,0.062672205
2.2,0.064517017
2.25,0.066318508
2.3,0.068072972
2.35,0.069776827
2.4,0.07142662
2.45,0.073019041
2.5,0.074550927
2.55,0.076019272
2.6,0.077421234
2.65,0.078754142
2.7,0.080015504
2.75,0.081203013
2.8,0.082314553
2.85,0.083348206
2.9,0.084302257
2.95,0.085175202
3,0.085965747
3.05,0.086672821
3.1,0.087295578
3.15,0.087833401
3.2,0.088285911
3.25,0.088652976
3.3,0.088934721
3.35,0.08913154
3.4,0.089244129
3.45,0.089273519
3.5,0.089221152
3.55,0.089089014
3.6,0.088879913
3.65,0.088598104
3.7,0.088250891
3.75,0.087853592
3.8,0.087449886
3.85,0.08724207
3.9,0.088458378
3.95,0.091771184
4,0.095615448
4.05,0.099601653
4.1,0.103658098
4.15,0.107760495
4.2,0.111896014
4.25,0.116055574
4.3,0.120231554
4.35,0.124416957
4.4,0.128605057
4.45,0.132789235
4.5,0.136962904
4.55,0.141119468
4.6,0.145252306
4.65,0.149354765
4.7,0.153420162
4.75,0.157441788
4.8,0.161412913
4.85,0.165326801
4.9,0.169176713
4.95,0.172955923
5,0.176657727
5.05,0.180275456
5.1,0.183802486
5.15,0.187232255
5.2,0.19055827
5.25,0.193774121
5.3,0.196873496
5.35,0.199850191
5.4,0.202698124
5.45,0.205411343
5.5,0.207984045
5.55,0.210410583
5.6,0.212685478
5.65,0.214803433
5.7,0.216759344
5.75,0.218548309
5.8,0.220165641
5.85,0.221606879
5.9,0.222867797
5.95,0.223944416
6,0.224833011
6.05,0.225530125
6.1,0.226032576
6.15,0.226337467
6.2,0.226442193
6.25,0.226344454
6.3,0.226042262
6.35,0.225533948
6.4,0.224818176
6.45,0.223893948
6.5,0.222760614
6.55,0.221417884
6.6,0.219865841
6.65,0.218104949
6.7,0.216136074
6.75,0.213960497
6.8,0.21157994
6.85,0.20899659
6.9,0.206213141
6.95,0.203232837
7,0.200059542
7.05,0.196697829
7.1,0.193153111
7.15,0.189431829
7.2,0.185541727
7.25,0.181492283
7.3,0.177295361
7.35,0.172966287
7.4,0.16852562
7.45,0.164002224
7.5,0.159438757
7.55,0.154901819
7.6,0.150500885
7.65,0.146421857
7.7,0.142972522
7.75,0.140582525
7.8,0.139611484
7.85,0.14003832
7.9,0.141502547
7.95,0.143617534
8,0.146115998

==> paper-source/Hahn-2410.03059v1/XY_Norm_Time_Lower_Bound.csv <==
t,error
0,0
0.05,4.41553E-05
0.1,0.000160917
0.15,0.000326797
0.2,0.000518397
0.25,0.000730247
0.3,0.001046161
0.35,0.001415835
0.4,0.001837676
0.45,0.002309917
0.5,0.002830618
0.55,0.003397675
0.6,0.004008821
0.65,0.004661634
0.7,0.005353542
0.75,0.006081831
0.8,0.006843649
0.85,0.007636017
0.9,0.008455833
0.95,0.00929988
1,0.010164836
1.05,0.011047281
1.1,0.011943705
1.15,0.012850518
1.2,0.013764057
1.25,0.014680598
1.3,0.015596363
1.35,0.016507529
1.4,0.017410239
1.45,0.018300612
1.5,0.019174751
1.55,0.020028752
1.6,0.020858719
1.65,0.021660768
1.7,0.022431038
1.75,0.023165703
1.8,0.02386098
1.85,0.024513139
1.9,0.025118513
1.95,0.025673506
2,0.026174603
2.05,0.026618379
2.1,0.027108095
2.15,0.028230954
2.2,0.029365052
2.25,0.030509507
2.3,0.031663426
2.35,0.03282591
2.4,0.033996048
2.45,0.035172921
2.5,0.036355603
2.55,0.037543158
2.6,0.038734642
2.65,0.039929106
2.7,0.041125592
2.75,0.042323133
2.8,0.04352076
2.85,0.044717492
2.9,0.045912348
2.95,0.047104337
3,0.048292464
3.05,0.049475728
3.1,0.050653125
3.15,0.051823646
3.2,0.052986277
3.25,0.05414
3.3,0.055283795
3.35,0.056416638
3.4,0.057537503
3.45,0.058645359
3.5,0.059739176
3.55,0.06081792
3.6,0.061880557
3.65,0.06292605
3.7,0.063953364
3.75,0.064961461
3.8,0.065949303
3.85,0.066915854
3.9,0.067860076
3.95,0.068780934
4,0.069677393
4.05,0.070548421
4.1,0.071392984
4.15,0.072210055
4.2,0.072998607
4.25,0.073757615
4.3,0.074486059
4.35,0.075182922
4.4,0.075847189
4.45,0.076477853
4.5,0.077073907
4.55,0.077634352
4.6,0.078158192
4.65,0.078644438
4.7,0.079092106
4.75,0.079500219
4.8,0.079867804
4.85,0.080193896
4.9,0.080477538
4.95,0.08071778
5,0.080913677
5.05,0.081064296
5.1,0.081168709
5.15,0.081225997
5.2,0.081235252
5.25,0.081195571
5.3,0.081106065
5.35,0.080965851
5.4,0.080774058
5.45,0.080529824
5.5,0.080232298
5.55,0.079880641
5.6,0.079474022
5.65,0.079011623
5.7,0.078492639
5.75,0.077916275
5.8,0.077281747
5.85,0.076588287
5.9,0.075835135
5.95,0.075021547
6,0.07414679
6.05,0.073210147
6.1,0.072210912
6.15,0.071148393
6.2,0.070021913
6.25,0.068830809
6.3,0.06757443
6.35,0.066252142
6.4,0.064863326
6.45,0.063407376
6.5,0.061883703
6.55,0.060291732
6.6,0.058630905
6.65,0.056900676
6.7,0.05510052
6.75,0.053229925
6.8,0.051288394
6.85,0.04927545
6.9,0.047190629
6.95,0.045033486
7,0.04280359
7.05,0.04050053
7.1,0.03812391
7.15,0.035673352
7.2,0.033148494
7.25,0.030548993
7.3,0.027874522
7.35,0.025124773
7.4,0.022299454
7.45,0.019398291
7.5,0.01642103
7.55,0.013367431
7.6,0.010237275
7.65,0.007030361
7.7,0.003746503
7.75,0.000385536
7.8,0
7.85,0
7.9,0
7.95,0
8,0

==> paper-source/Hahn-2410.03059v1/XY_Norm_Time_Upper_Bound.csv <==
t,error
0,0
0.05,4.80888E-05
0.1,0.000192355
0.15,0.000432799
0.2,0.000769421
0.25,0.00120222
0.3,0.001731197
0.35,0.002356351
0.4,0.003077684
0.45,0.003895193
0.5,0.004808881
0.55,0.005818745
0.6,0.006924788
0.65,0.008127008
0.7,0.009425406
0.75,0.010819981
0.8,0.012310734
0.85,0.013897665
0.9,0.015580773
0.95,0.017360059
1,0.019235522
1.05,0.021207163
1.1,0.023274982
1.15,0.025438978
1.2,0.027699152
1.25,0.030055503
1.3,0.032508032
1.35,0.035056739
1.4,0.037701623
1.45,0.040442685
1.5,0.043279925
1.55,0.046213342
1.6,0.049242937
1.65,0.052368709
1.7,0.055590659
1.75,0.058908786
1.8,0.062323092
1.85,0.065833574
1.9,0.069440235
1.95,0.073143073
2,0.076942088
2.05,0.080837282
2.1,0.084828652
2.15,0.088916201
2.2,0.093099927
2.25,0.097379831
2.3,0.101755912
2.35,0.106228171
2.4,0.110796607
2.45,0.115461221
2.5,0.120222013
2.55,0.125078983
2.6,0.130032129
2.65,0.135081454
2.7,0.140226956
2.75,0.145468636
2.8,0.150806493
2.85,0.156240528
2.9,0.161770741
2.95,0.167397131
3,0.173119699
3.05,0.178938444
3.1,0.184853367
3.15,0.190864468
3.2,0.196971746
3.25,0.203175202
3.3,0.209474836
3.35,0.215870647
3.4,0.222362636
3.45,0.228950802
3.5,0.235635146
3.55,0.242415667
3.6,0.249292367
3.65,0.256265243
3.7,0.263334298
3.75,0.27049953
3.8,0.277760939
3.85,0.285118526
3.9,0.292572291
3.95,0.300122234
4,0.307768354
4.05,0.315510651
4.1,0.323349127
4.15,0.331283779
4.2,0.33931461
4.25,0.347441618
4.3,0.355664804
4.35,0.363984167
4.4,0.372399708
4.45,0.380911427
4.5,0.389519323
4.55,0.398223396
4.6,0.407023648
4.65,0.415920077
4.7,0.424912683
4.75,0.434001468
4.8,0.443186429
4.85,0.452467569
4.9,0.461844886
4.95,0.47131838
5,0.480888053
5.05,0.490553903
5.1,0.50031593
5.15,0.510174135
5.2,0.520128518
5.25,0.530179078
5.3,0.540325816
5.35,0.550568732
5.4,0.560907825
5.45,0.571343095
5.5,0.581874544
5.55,0.59250217
5.6,0.603225973
5.65,0.614045954
5.7,0.624962113
5.75,0.63597445
5.8,0.647082964
5.85,0.658287655
5.9,0.669588525
5.95,0.680985571
6,0.692478796
6.05,0.704068198
6.1,0.715753778
6.15,0.727535535
6.2,0.73941347
6.25,0.751387582
6.3,0.763457872
6.35,0.77562434
6.4,0.787886986
6.45,0.800245808
6.5,0.812700809
6.55,0.825251987
6.6,0.837899343
6.65,0.850642876
6.7,0.863482587
6.75,0.876418476
6.8,0.889450542
6.85,0.902578786
6.9,0.915803208
6.95,0.929123807
7,0.942540583
7.05,0.956053538
7.1,0.969662669
7.15,0.983367979
7.2,0.997169466
7.25,1.011067131
7.3,1.025060973
7.35,1.039150993
7.4,1.053337191
7.45,1.067619566
7.5,1.081998119
7.55,1.096472849
7.6,1.111043757
7.65,1.125710843
7.7,1.140474106
7.75,1.155333547
7.8,1.170289165
7.85,1.185340961
7.9,1.200488935
7.95,1.215733086
8,1.231073415

==> paper-source/Hahn-2410.03059v1/XY_QPE.csv <==
n,L1,L2,L3,L4,L5,L6,L7
1,0.576556444,0.5,0.447540317,0.410097051,0.382555608,0.361803399,0.345840695
2,1.238516481,1.098242362,1,0.927768048,0.872677996,0.829436172,0.794696126
3,1.891386173,1.684962038,1.539367707,1.431520376,1.34864103,1.283095189,1.230048739
4,2.542686044,2.2698116,2.07670514,1.933179356,1.822512659,1.734706737,1.663423682
5,3.193428464,2.854006401,2.613338461,2.434116672,2.295665696,2.185615759,2.096120018
6,3.843908891,3.437895522,3.149644508,2.934719473,2.768486143,2.636199826,2.528502451
7,4.49424526,4.021617225,3.685771773,3.435139828,3.241125351,3.086606875,2.960713879
8,5.144493937,4.605237282,4.221790677,3.935449717,3.713654888,3.536906832,3.392821852
9,5.794685266,5.188790992,4.757738938,4.435687644,4.186113008,3.987137063,3.824862464
10,6.444837039,5.772299001,5.293638584,4.935876075,4.658522024,4.437319357,4.256856766
11,7.094960374,6.355774192,5.829503343,5.436029004,5.130895826,4.887467277,4.688817859
12,7.745062582,6.939225022,6.365342219,5.936155603,5.603243516,5.337589711,5.12075433
13,8.395148662,7.52265727,6.901161363,6.436262133,6.075571307,5.787692725,5.552672038
14,9.045222154,8.106075022,7.43696512,6.936353018,6.547883587,6.237780599,5.98457512
15,9.695285631,8.689481248,7.972756644,7.436431468,7.02018354,6.687856445,6.41646658
16,10.34534101,9.272878157,8.508538285,7.936499872,7.492473536,7.137922572,6.848348652
17,10.99538975,9.856267428,9.044311826,8.436560044,7.964755373,7.587980738,7.280223032
18,11.64543297,10.43965036,9.580078644,8.936613386,8.437030441,8.038032299,7.71209103
19,12.29547156,11.02302797,10.11583982,9.436660998,8.909299831,8.488078318,8.143953674
20,12.94550623,11.60640108,10.65159623,9.936703757,9.381564411,8.938119645,8.575811785

==> paper-source/Hahn-2410.03059v1/XY_State_Length_Error.csv <==
L,error
5,0.00017879
6,0.000195803
7,0.000211547
8,0.000226154
9,0.000239872
10,0.000252847
11,0.000265189

==> paper-source/Hahn-2410.03059v1/XY_State_Length_Lower_Bound.csv <==
L,error
5,0.000151049
6,0.000137221
7,0.000154648
8,7.98323E-05
9,0.000155639
10,7.99594E-05
11,0.000155608

==> paper-source/Hahn-2410.03059v1/XY_State_Length_Upper_Bound.csv <==
L,error
5,0.000246215
6,0.000277128
7,0.000350503
8,0.000452548
9,0.000453703
10,0.000492429
11,0.000556412

==> paper-source/Hahn-2410.03059v1/XY_State_Steps_Error.csv <==
n,error
1,0.257497759
2,0.128622551
3,0.085735497
4,0.064298404
5,0.051437554
6,0.042864104
7,0.036740391
8,0.03214769
9,0.028575631
10,0.025718009
11,0.023379968
12,0.021431609
13,0.019783004
14,0.018369917
15,0.017145245
16,0.016073659
17,0.015128143
18,0.014287685
19,0.013535697
20,0.012858909
21,0.012246577
22,0.011689912
23,0.011181653
24,0.01071575
25,0.010287118
26,0.009891459
27,0.009525107
28,0.009184924
29,0.008868202
30,0.008572594
31,0.008296059
32,0.008036806
33,0.007793266
34,0.007564052
35,0.007347936
36,0.007143826
37,0.00695075
38,0.006767835
39,0.0065943
40,0.006429443
41,0.006272627
42,0.006123278
43,0.005980876
44,0.005844947
45,0.005715059
46,0.005590819
47,0.005471865
48,0.005357868
49,0.005248524
50,0.005143553
51,0.005042699
52,0.004945724
53,0.004852408
54,0.004762549
55,0.004675957
56,0.004592458
57,0.004511888
58,0.004434097
59,0.004358943
60,0.004286294
61,0.004216027
62,0.004148026
63,0.004082184
64,0.0040184
65,0.003956579
66,0.00389663
67,0.003838472
68,0.003782024
69,0.003727212
70,0.003673966
71,0.00362222
72,0.003571911
73,0.003522981
74,0.003475373
75,0.003429035
76,0.003383916
77,0.003339969
78,0.003297149
79,0.003255413
80,0.00321472
81,0.003175032
82,0.003136312
83,0.003098525
84,0.003061638
85,0.003025619
86,0.002990437
87,0.002956064
88,0.002922473
89,0.002889636
90,0.002857529
91,0.002826127
92,0.002795408
93,0.00276535
94,0.002735932
95,0.002707132
96,0.002678933
97,0.002651315
98,0.002624261
99,0.002597753
100,0.002571776

==> paper-source/Hahn-2410.03059v1/XY_State_Steps_Lower_Bound.csv <==
n,error
1,0.025330698
2,0.059498512
3,0.050073044
4,0.041457547
5,0.035039364
6,0.030240207
7,0.026557363
8,0.023655846
9,0.021316512
10,0.019393008
11,0.017784828
12,0.016421025
13,0.015250242
14,0.01423446
15,0.013344967
16,0.012559691
17,0.011861399
18,0.011236443
19,0.010673881
20,0.010164836
21,0.009702036
22,0.009279465
23,0.008892107
24,0.008535743
25,0.008206802
26,0.00790224
27,0.007619448
28,0.007356175
29,0.007110469
30,0.006880631
31,0.006665173
32,0.006462788
33,0.006272321
34,0.006092752
35,0.005923171
36,0.005762768
37,0.005610819
38,0.005466672
39,0.005329742
40,0.005199501
41,0.00507547
42,0.004957215
43,0.004844344
44,0.004736495
45,0.004633342
46,0.004534585
47,0.004439948
48,0.004349179
49,0.004262046
50,0.004178334
51,0.004097846
52,0.0040204
53,0.003945826
54,0.003873967
55,0.003804678
56,0.003737824
57,0.003673277
58,0.003610922
59,0.003550648
60,0.003492352
61,0.00343594
62,0.00338132
63,0.00332841
64,0.003277129
65,0.003227405
66,0.003179166
67,0.003132348
68,0.003086889
69,0.00304273
70,0.002999817
71,0.002958097
72,0.002917521
73,0.002878043
74,0.002839619
75,0.002802208
76,0.002765769
77,0.002730266
78,0.002695662
79,0.002661925
80,0.002629021
81,0.002596921
82,0.002565595
83,0.002535016
84,0.002505157
85,0.002475993
86,0.002447501
87,0.002419656
88,0.002392438
89,0.002365826
90,0.002339799
91,0.002314338
92,0.002289425
93,0.002265043
94,0.002241175
95,0.002217804
96,0.002194916
97,0.002172496
98,0.002150528
99,0.002129001
100,0.0021079

==> paper-source/Hahn-2410.03059v1/XY_State_Steps_Upper_Bound.csv <==
n,error
1,0.384710442
2,0.192355221
3,0.128236814
4,0.096177611
5,0.076942088
6,0.064118407
7,0.054958635
8,0.048088805
9,0.042745605
10,0.038471044
11,0.034973677
12,0.032059204
13,0.029593111
14,0.027479317
15,0.025647363
16,0.024044403
17,0.022630026
18,0.021372802
19,0.020247918
20,0.019235522
21,0.018319545
22,0.017486838
23,0.016726541
24,0.016029602
25,0.015388418
26,0.014796555
27,0.014248535
28,0.013739659
29,0.013265877
30,0.012823681
31,0.012410014
32,0.012022201
33,0.011657892
34,0.011315013
35,0.010991727
36,0.010686401
37,0.01039758
38,0.010123959
39,0.00986437
40,0.009617761
41,0.009383182
42,0.009159772
43,0.008946754
44,0.008743419
45,0.008549121
46,0.00836327
47,0.008185329
48,0.008014801
49,0.007851234
50,0.007694209
51,0.007543342
52,0.007398278
53,0.007258688
54,0.007124267
55,0.006994735
56,0.006869829
57,0.006749306
58,0.006632939
59,0.006520516
60,0.006411841
61,0.006306729
62,0.006205007
63,0.006106515
64,0.006011101
65,0.005918622
66,0.005828946
67,0.005741947
68,0.005657507
69,0.005575514
70,0.005495863
71,0.005418457
72,0.005343201
73,0.005270006
74,0.00519879
75,0.005129473
76,0.00506198
77,0.00499624
78,0.004932185
79,0.004869752
80,0.004808881
81,0.004749512
82,0.004691591
83,0.004635066
84,0.004579886
85,0.004526005
86,0.004473377
87,0.004421959
88,0.00437171
89,0.004322589
90,0.00427456
91,0.004227587
92,0.004181635
93,0.004136671
94,0.004092664
95,0.004049584
96,0.0040074
97,0.003966087
98,0.003925617
99,0.003885964
100,0.003847104

==> paper-source/Hahn-2410.03059v1/XY_State_Time_Error.csv <==
t,error
0,0
0.05,3.49313E-05
0.1,0.000139638
0.15,0.000313858
0.2,0.000557157
0.25,0.000868927
0.3,0.00124839
0.35,0.001694602
0.4,0.002206452
0.45,0.002782669
0.5,0.003421825
0.55,0.004122336
0.6,0.004882476
0.65,0.005700373
0.7,0.00657402
0.75,0.007501281
0.8,0.008479897
0.85,0.009507496
0.9,0.010581598
0.95,0.011699624
1,0.012858909
1.05,0.014056705
1.1,0.015290195
1.15,0.016556503
1.2,0.017852702
1.25,0.019175829
1.3,0.020522892
1.35,0.021890885
1.4,0.0232768
1.45,0.024677635
1.5,0.026090415
1.55,0.027512197
1.6,0.028940085
1.65,0.030371249
1.7,0.031802933
1.75,0.033232468
1.8,0.034657294
1.85,0.036074964
1.9,0.037483167
1.95,0.038879737
2,0.04026267
2.05,0.041630135
2.1,0.042980495
2.15,0.044312313
2.2,0.045624369
2.25,0.046915675
2.3,0.048185484
2.35,0.049433304
2.4,0.050658908
2.45,0.051862345
2.5,0.053043946
2.55,0.054204334
2.6,0.055344429
2.65,0.056465448
2.7,0.057568911
2.75,0.058656633
2.8,0.059730727
2.85,0.060793589
2.9,0.061847892
2.95,0.062896568
3,0.063942792
3.05,0.064989955
3.1,0.066041639
3.15,0.067101587
3.2,0.068173663
3.25,0.06926182
3.3,0.07037005
3.35,0.071502342
3.4,0.072662635
3.45,0.073854767
3.5,0.075082426
3.55,0.0763491
3.6,0.077658031
3.65,0.079012165
3.7,0.080414115
3.75,0.081866119
3.8,0.083370009
3.85,0.084927179
3.9,0.086538571
3.95,0.088204652
4,0.08992541
4.05,0.091700348
4.1,0.093528486
4.15,0.095408373
4.2,0.097338098
4.25,0.099315304
4.3,0.101337216
4.35,0.103400659
4.4,0.105502085
4.45,0.107637605
4.5,0.109803015
4.55,0.111993825
4.6,0.11420529
4.65,0.116432443
4.7,0.118670121
4.75,0.120912996
4.8,0.1231556
4.85,0.125392359
4.9,0.127617613
4.95,0.129825646
5,0.132010708
5.05,0.13416704
5.1,0.136288895
5.15,0.138370563
5.2,0.140406389
5.25,0.142390796
5.3,0.144318299
5.35,0.146183533
5.4,0.147981261
5.45,0.1497064
5.5,0.151354033
5.55,0.15291943
5.6,0.154398059
5.65,0.155785607
5.7,0.157077995
5.75,0.158271389
5.8,0.15936222
5.85,0.160347199
5.9,0.161223328
5.95,0.161987917
6,0.162638599
6.05,0.163173344
6.1,0.163590472
6.15,0.163888667
6.2,0.164066997
6.25,0.164124918
6.3,0.164062299
6.35,0.163879427
6.4,0.163577029
6.45,0.163156282
6.5,0.162618827
6.55,0.161966785
6.6,0.161202775
6.65,0.16032992
6.7,0.159351869
6.75,0.158272806
6.8,0.157097469
6.85,0.155831156
6.9,0.154479742
6.95,0.153049689
7,0.151548055
7.05,0.149982497
7.1,0.148361281
7.15,0.146693274
7.2,0.144987944
7.25,0.143255345
7.3,0.141506096
7.35,0.139751355
7.4,0.138002774
7.45,0.136272446
7.5,0.134572835
7.55,0.132916688
7.6,0.131316932
7.65,0.129786544
7.7,0.128338406
7.75,0.12698514
7.8,0.125738922
7.85,0.124611281
7.9,0.123612889
7.95,0.122753352
8,0.122040992

==> paper-source/Hahn-2410.03059v1/XY_State_Time_Lower_Bound.csv <==
t,error
0,0
0.05,2.96505E-05
0.1,0.000118257
0.15,0.000265159
0.2,0.000469503
0.25,0.000730247
0.3,0.001046161
0.35,0.001415835
0.4,0.001837676
0.45,0.002309917
0.5,0.002830618
0.55,0.003397675
0.6,0.004008821
0.65,0.004661634
0.7,0.005353542
0.75,0.006081831
0.8,0.006843649
0.85,0.007636017
0.9,0.008455833
0.95,0.00929988
1,0.010164836
1.05,0.011047281
1.1,0.011943705
1.15,0.012850518
1.2,0.013764057
1.25,0.014680598
1.3,0.015596363
1.35,0.016507529
1.4,0.017410239
1.45,0.018300612
1.5,0.019174751
1.55,0.020028752
1.6,0.020858719
1.65,0.021660768
1.7,0.022431038
1.75,0.023165703
1.8,0.02386098
1.85,0.024513139
1.9,0.025118513
1.95,0.025673506
2,0.026174603
2.05,0.026618379
2.1,0.027108095
2.15,0.028230954
2.2,0.029365052
2.25,0.030509507
2.3,0.031663426
2.35,0.03282591
2.4,0.033996048
2.45,0.035172921
2.5,0.036355603
2.55,0.037543158
2.6,0.038734642
2.65,0.039929106
2.7,0.041125592
2.75,0.042323133
2.8,0.04352076
2.85,0.044717492
2.9,0.045912348
2.95,0.047104337
3,0.048292464
3.05,0.049475728
3.1,0.050653125
3.15,0.051823646
3.2,0.052986277
3.25,0.05414
3.3,0.055283795
3.35,0.056416638
3.4,0.057537503
3.45,0.058645359
3.5,0.059739176
3.55,0.06081792
3.6,0.061880557
3.65,0.06292605
3.7,0.063953364
3.75,0.064961461
3.8,0.065949303
3.85,0.066915854
3.9,0.067860076
3.95,0.068780934
4,0.069677393
4.05,0.070548421
4.1,0.071392984
4.15,0.072210055
4.2,0.072998607
4.25,0.073757615
4.3,0.074486059
4.35,0.075182922
4.4,0.075847189
4.45,0.076477853
4.5,0.077073907
4.55,0.077634352
4.6,0.078158192
4.65,0.078644438
4.7,0.079092106
4.75,0.079500219
4.8,0.079867804
4.85,0.080193896
4.9,0.080477538
4.95,0.08071778
5,0.080913677
5.05,0.081064296
5.1,0.081168709
5.15,0.081225997
5.2,0.081235252
5.25,0.081195571
5.3,0.081106065
5.35,0.080965851
5.4,0.080774058
5.45,0.080529824
5.5,0.080232298
5.55,0.079880641
5.6,0.079474022
5.65,0.079011623
5.7,0.078492639
5.75,0.077916275
5.8,0.077281747
5.85,0.076588287
5.9,0.075835135
5.95,0.075021547
6,0.07414679
6.05,0.073210147
6.1,0.072210912
6.15,0.071148393
6.2,0.070021913
6.25,0.068830809
6.3,0.06757443
6.35,0.066252142
6.4,0.064863326
6.45,0.063407376
6.5,0.061883703
6.55,0.060291732
6.6,0.058630905
6.65,0.056900676
6.7,0.05510052
6.75,0.053229925
6.8,0.051288394
6.85,0.04927545
6.9,0.047190629
6.95,0.045033486
7,0.04280359
7.05,0.04050053
7.1,0.03812391
7.15,0.035673352
7.2,0.033148494
7.25,0.030548993
7.3,0.027874522
7.35,0.025124773
7.4,0.022299454
7.45,0.019398291
7.5,0.01642103
7.55,0.013367431
7.6,0.010237275
7.65,0.007030361
7.7,0.003746503
7.75,0.000385536
7.8,0
7.85,0
7.9,0
7.95,0
8,0

==> paper-source/Hahn-2410.03059v1/XY_State_Time_Upper_Bound.csv <==
t,error
0,0
0.05,4.80888E-05
0.1,0.000192355
0.15,0.000432799
0.2,0.000769421
0.25,0.00120222
0.3,0.001731197
0.35,0.002356351
0.4,0.003077684
0.45,0.003895193
0.5,0.004808881
0.55,0.005818745
0.6,0.006924788
0.65,0.008127008
0.7,0.009425406
0.75,0.010819981
0.8,0.012310734
0.85,0.013897665
0.9,0.015580773
0.95,0.017360059
1,0.019235522
1.05,0.021207163
1.1,0.023274982
1.15,0.025438978
1.2,0.027699152
1.25,0.030055503
1.3,0.032508032
1.35,0.035056739
1.4,0.037701623
1.45,0.040442685
1.5,0.043279925
1.55,0.046213342
1.6,0.049242937
1.65,0.052368709
1.7,0.055590659
1.75,0.058908786
1.8,0.062323092
1.85,0.065833574
1.9,0.069440235
1.95,0.073143073
2,0.076942088
2.05,0.080837282
2.1,0.084828652
2.15,0.088916201
2.2,0.093099927
2.25,0.097379831
2.3,0.101755912
2.35,0.106228171
2.4,0.110796607
2.45,0.115461221
2.5,0.120222013
2.55,0.125078983
2.6,0.130032129
2.65,0.135081454
2.7,0.140226956
2.75,0.145468636
2.8,0.150806493
2.85,0.156240528
2.9,0.161770741
2.95,0.167397131
3,0.173119699
3.05,0.178938444
3.1,0.184853367
3.15,0.190864468
3.2,0.196971746
3.25,0.203175202
3.3,0.209474836
3.35,0.215870647
3.4,0.222362636
3.45,0.228950802
3.5,0.235635146
3.55,0.242415667
3.6,0.249292367
3.65,0.256265243
3.7,0.263334298
3.75,0.27049953
3.8,0.277760939
3.85,0.285118526
3.9,0.292572291
3.95,0.300122234
4,0.307768354
4.05,0.315510651
4.1,0.323349127
4.15,0.331283779
4.2,0.33931461
4.25,0.347441618
4.3,0.355664804
4.35,0.363984167
4.4,0.372399708
4.45,0.380911427
4.5,0.389519323
4.55,0.398223396
4.6,0.407023648
4.65,0.415920077
4.7,0.424912683
4.75,0.434001468
4.8,0.443186429
4.85,0.452467569
4.9,0.461844886
4.95,0.47131838
5,0.480888053
5.05,0.490553903
5.1,0.50031593
5.15,0.510174135
5.2,0.520128518
5.25,0.530179078
5.3,0.540325816
5.35,0.550568732
5.4,0.560907825
5.45,0.571343095
5.5,0.581874544
5.55,0.59250217
5.6,0.603225973
5.65,0.614045954
5.7,0.624962113
5.75,0.63597445
5.8,0.647082964
5.85,0.658287655
5.9,0.669588525
5.95,0.680985571
6,0.692478796
6.05,0.704068198
6.1,0.715753778
6.15,0.727535535
6.2,0.73941347
6.25,0.751387582
6.3,0.763457872
6.35,0.77562434
6.4,0.787886986
6.45,0.800245808
6.5,0.812700809
6.55,0.825251987
6.6,0.837899343
6.65,0.850642876
6.7,0.863482587
6.75,0.876418476
6.8,0.889450542
6.85,0.902578786
6.9,0.915803208
6.95,0.929123807
7,0.942540583
7.05,0.956053538
7.1,0.969662669
7.15,0.983367979
7.2,0.997169466
7.25,1.011067131
7.3,1.025060973
7.35,1.039150993
7.4,1.053337191
7.45,1.067619566
7.5,1.081998119
7.55,1.096472849
7.6,1.111043757
7.65,1.125710843
7.7,1.140474106
7.75,1.155333547
7.8,1.170289165
7.85,1.185340961
7.9,1.200488935
7.95,1.215733086
8,1.231073415

==> paper-source/Schubert-2306.10603v2/1d_hopping_h1.tikz <==
\begin{tikzpicture}[scale=0.9]
\draw[gray] (0, 0) -- (6, 0);
\foreach \x in {0, 2, 4}
{
    \draw[thick, red] (\x, 0) -- (\x+1, 0);
}
\foreach \x in {0,...,5}
{
    \draw[fill=white] (\x, 0) circle (0.1);
}
\end{tikzpicture}


==> paper-source/Schubert-2306.10603v2/1d_hopping_h2.tikz <==
\begin{tikzpicture}[scale=0.9]
\draw[gray] (0, 0) -- (6, 0);
\foreach \x in {1, 3, 5}
{
    \draw[thick, red] (\x, 0) -- (\x+1, 0);
}
\foreach \x in {0,...,5}
{
    \draw[fill=white] (\x, 0) circle (0.1);
}
\end{tikzpicture}


==> paper-source/Schubert-2306.10603v2/1d_interaction.tikz <==
\begin{tikzpicture}[scale=0.9]
\draw[gray] (0, 0) -- (6, 0);
\foreach \x in {0,...,5}
{
    \fill[red]        (\x, 0) circle (0.14);
    \draw[fill=white] (\x, 0) circle (0.1);
}
\end{tikzpicture}


==> paper-source/Schubert-2306.10603v2/2d_square_hopping_h1.tikz <==
\begin{tikzpicture}[scale=0.9]
\draw[gray] (-2, -2) grid (2, 2);
\foreach \y in {-2, 0}
{
    \foreach \x in {-2, 0}
    {
        \draw[thick, red] (\x, \y) -- (\x+1, \y) -- (\x+1, \y+1) -- (\x, \y+1) -- cycle;
    }
}
\foreach \y in {-2,...,2}
{
    \foreach \x in {-2,...,2}
    {
        \draw[fill=white] (\x, \y) circle (0.1);
    }
}
\end{tikzpicture}


==> paper-source/Schubert-2306.10603v2/2d_square_hopping_h2.tikz <==
\begin{tikzpicture}[scale=0.9]
\draw[gray] (-2, -2) grid (2, 2);
\foreach \y in {-1, 1}
{
    \foreach \x in {-1, 1}
    {
        \draw[thick, red] (\x, \y) -- (\x+1, \y) -- (\x+1, \y+1) -- (\x, \y+1) -- cycle;
    }
}
\foreach \y in {-2,...,2}
{
    \foreach \x in {-2,...,2}
    {
        \draw[fill=white] (\x, \y) circle (0.1);
    }
}
\end{tikzpicture}


==> paper-source/Schubert-2306.10603v2/2d_square_interaction.tikz <==
\begin{tikzpicture}[scale=0.9]
\draw[gray] (-2, -2) grid (2, 2);
\foreach \x in {-2,...,2}
{
    \foreach \y in {-2,...,2}
    {
        \fill[red]        (\x, \y) circle (0.14);
        \draw[fill=white] (\x, \y) circle (0.1);
    }
}
\end{tikzpicture}


==> paper-source/Schubert-2306.10603v2/2d_triangular.tikz <==
\begin{tikzpicture}[scale=0.9, >=stealth]
\draw[gray, ->] (0, 0) -- (3, 0) node[below] {$x$};
\draw[gray, ->] (0, 0) -- (0, 3) node[left]  {$y$};
\def\shifts{{{0, 0}}, {{1, 1}}, {{1, -1}}, {{-1, 1}}, {{-1, -1}}, {{0, 2}}, {{0, -2}}}
\foreach \sh in \shifts
{
    \begin{scope}[shift={(\sh[0]*1.5, \sh[1]*0.5*sqrt(3))}]
        \foreach \i in {0,...,5}
        {
            \draw[gray] (0, 0) -- ({cos(\i*60)}, {sin(\i*60)});
            \draw ({cos(\i*60)}, {sin(\i*60)}) -- ({cos((\i+1)*60)}, {sin((\i+1)*60)});
        }
    \end{scope}
}
\foreach \sh in \shifts
{
    \begin{scope}[shift={(\sh[0]*1.5, \sh[1]*0.5*sqrt(3))}]
        \draw[thick, red] (0, 0) -- (1, 0) -- ({cos(60)}, {sin(60)}) -- (0, 0);
    \end{scope}
}
\draw[->, very thick, blue] (0, 0) -- ( 0.925*1.5, {0.925*0.5*sqrt(3)});
\draw[->, very thick, blue] (0, 0) -- ( 0,         {0.925    *sqrt(3)});
\foreach \sh in \shifts
{
    \begin{scope}[shift={(\sh[0]*1.5, \sh[1]*0.5*sqrt(3))}]
        \draw[fill=black] (0, 0) circle (0.1);
        \foreach \i in {0,...,5}
        {
            \draw[fill=white] ({cos(\i*60)}, {sin(\i*60)}) circle (0.1);
        }
    \end{scope}
}
\end{tikzpicture}


==> plots/3-stage_fix-t.txt <==
"effort" "211" "221" "431" "441" "442" "443" "451" "452" "453" "454" "455" "456" "457" "458" "461" "471" "691" "6101" "6151" "6251" "671" "8171" "8501" "81251" "0171" "041" "0521" "0522" "0881" "0882" "03041" "03042" "01521" "01522"
1 11.164844584313 11.0850504136663 11.5612954632009 11.468035312139 10.9905984708334 7.61519507223396e+147 10.8842441865741 11.068856727766 11.7544327342951 8.41525466437080e+121 11.0546821636123 9.69643969028044e+129 7.19225214580333e+115 1.00090805741033e+125 11.4107618208892 11.4809279823326 11.3769877727497 11.3255654380073 11.483267981646 11.1168913862843 11.456488490193 11.1617874470818 11.4849213234381 11.3496903799959 NA NA NA NA NA NA NA NA NA NA
1.10517091807565 10.8517344958806 11.3623684995539 11.3137630959281 11.0751278032561 11.1984535480695 2.55384331744442e+140 10.9702896252672 11.1297988060997 11.4417040815772 1.61760319876744e+123 11.195250531465 4.13366295547036e+129 4.59681350621384e+116 4.1592831027334e+121 11.0079033063685 11.0322870257254 11.3740777522758 11.0710884538815 11.1643854447591 11.2932096141494 11.559865693258 11.3520277270485 11.4391586914605 11.3496903799959 NA NA NA NA NA NA NA NA NA NA
1.22140275816017 11.129481040869 10.6393390385978 11.2400634590098 11.2859768868133 11.6650610237776 1.8799808909782e+134 11.0467530319949 10.7918120934936 11.0751405869658 2.33809618959703e+120 11.0623828684901 2.27237865897526e+129 1.45188519393252e+116 2.96226771236452e+122 11.4039078073339 10.984931236063 11.0217566590018 11.209225378395 11.096223194085 11.2932096141494 11.6594578946431 11.2060920874028 11.4391586914605 11.3496903799959 NA NA NA NA NA NA NA NA NA NA
1.349858807576 10.4224355158048 10.706222229932 11.4646310799611 10.4772723803118 11.5798963260067 3.30652370016228e+127 11.4610097575903 10.7139198901852 11.172379539529 1.84897654722138e+118 10.8820644268226 4.63470566377396e+126 2.52536684675408e+113 3.30513901245396e+118 11.2392009888417 11.7118612549861 11.0920564779238 11.6263134517196 11.096223194085 11.3745463791564 11.1591375542255 11.2060920874028 11.4391586914605 11.338101442485 NA Inf NA NA NA NA NA NA NA NA
1.49182469764127 11.3742769117311 11.0652758102732 10.7323936387351 10.781458006084 11.5802305124251 1.21009451121735e+113 11.3049265211193 11.1492884647882 11.7444288760122 9.27437969208032e+112 10.3314939380003 2.94000368798745e+119 2.54659131323844e+108 5.65414667574087e+113 11.2993468271452 11.0296256213432 11.2129444187397 11.066462377916 11.2943039017694 11.3745463791564 11.0893593508448 11.3081022989929 11.4391586914605 11.338101442485 NA Inf NA NA NA NA NA NA NA NA
1.64872127070013 11.2668039312256 10.7314095514521 10.6266456441889 11.2027097242692 10.6112751603968 9.22188638649813e+112 11.3925879534762 10.7646737948373 11.438718712403 3.47576648703166e+112 11.081118466355 1.37774685607522e+118 1.78882377003833e+102 9.36538319361511e+109 11.1355582879997 11.1331469989015 11.1673189769886 11.2912128808472 11.4270137132467 11.2165568457005 11.3442368243011 11.252942245488 11.0833924719527 11.338101442485 NA Inf NA NA NA NA NA NA NA NA
1.82211880039051 11.0379599870158 10.9801093739916 11.2209926282726 10.4271127532899 10.4746920822671 2.52922814897493e+109 10.9366155632008 10.9527013399763 11.2777254186606 2.23935523961328e+112 11.0223495022841 7.47428012094345e+116 9.99314899226410e+100 4.82925518999631e+109 11.4923118862746 11.1091663594871 11.500991520843 10.9343734150039 11.249815932658 10.9148125238765 11.1368313122876 11.2259360510048 11.0833924719527 11.338101442485 NA Inf NA NA NA NA NA NA NA NA
2.01375270747048 10.9459408404539 10.5651281353549 11.1970580696387 10.8776870227928 10.6699858438663 8.92639765768070e+101 10.7948637129549 10.7501725035555 10.7131739717681 3.34793285385075e+108 10.6148040664291 1.08501312770972e+113 1.24585237577735e+103 2.6750748223498e+106 10.4223023471728 10.8844440619065 11.2354538423869 10.7748365371018 11.5772235331696 11.4593841504416 10.7962486125864 11.3805672879632 10.7320641858269 11.338101442485 NA Inf NA NA NA NA NA NA NA Inf
2.22554092849247 10.8894310038185 11.1689110685943 11.0571591944057 11.1301695775335 10.5029247520996 5.48606597194608e+90 10.8898007000405 11.2084037563549 10.2790314436197 1.16133225115784e+101 10.7560656384761 7.54141048790701e+105 3.94512447093355e+103 4.68133790889233e+99 11.3551322614715 10.6746982529552 11.1482677260017 11.1753782256619 11.2250363489947 11.4593841504416 10.7962900855374 11.5020065428672 10.7320641858269 11.338101442485 NA 5.57076559429263e+73 NA NA NA NA NA NA NA Inf
2.45960311115695 11.0814674240146 10.8355767439142 10.9047459515501 11.2205516946414 10.2500305657757 1.41580750222645e+68 11.0594728983054 11.1379533002738 10.8825882094528 1.28719302575984e+89 10.9176324402459 4.46733246467656e+92 4.31879221134744e+101 1.03155786718e+88 11.2114250786104 11.4627138214763 11.3969766198219 11.1795459693844 11.7953752035606 11.4826615693287 10.9687588026237 11.3920448852994 10.7320641858269 11.338101442485 NA 6.24975913730274 NA NA NA NA NA NA Inf 0.00149143279806821
2.71828182845905 11.0635888988837 11.712416770493 11.0738989185005 11.1783547149856 10.3859232915564 4.86824296529712e+41 11.0618519747127 10.2156590582266 11.0709481818331 6.5234880805503e+79 11.6441912429768 1.03577375069756e+81 1.70227778898634e+96 2.08180428361444e+78 11.4444128126624 10.7672047076822 11.5649328250099 11.3081063490949 10.9627181673496 11.1054697344044 11.3240023609875 11.2053239521899 11.2599960163178 11.3681893564188 NA 6.00506619852365 NA NA NA NA NA NA Inf 9.1182041981054e-12
3.00416602394643 10.0830864568564 11.0654417960065 10.4970490230931 11.2419853448527 10.6526605586401 1.2259279607715e+45 11.0312305960045 11.1152095314694 11.2738519713007 1.95529260459695e+68 10.4432955903182 1.11115034134940e+71 2.34494150781405e+86 6.2199719180386e+67 10.5867129925425 10.776441160619 11.2480385900824 11.4498880051435 11.3789388457002 11.0316879928681 10.8307648120964 11.6786140185405 11.2347426529538 11.3681893564188 Inf 5.61651654045585 NA NA Inf Inf NA NA 0.001491442813798 1.85945312267882e-11
3.32011692273655 11.5683633577099 9.80911904871268 10.417017852896 10.349400595659 11.2616854215851 2.8132313141666e+52 10.69313144913 10.7005377615506 10.9103848592298 8.55802119116011e+49 10.3319691373393 6.68257015855874e+57 1.67714922612810e+77 2.96275824267461e+52 10.8422784983392 11.0596607089171 11.5327225377587 10.6562420379562 11.6306068752319 11.6886542724189 11.1321978076449 11.1139746649161 11.2347426529538 11.3681893564188 Inf 5.21098929839428 Inf Inf Inf Inf NA Inf 3.5723217658775e-12 1.07379981115696e-11
3.66929666761924 11.125373556671 11.6221207689094 11.3418458726827 10.4125239303687 10.9660627290806 6.90808666315978e+50 10.9135074787128 10.7947947252806 11.2495818647252 15.6040617446264 10.953428837566 1.61620060953074e+30 7.01729529042486e+67 25724487510.4869 11.7387714157007 11.2662349598865 11.0787843822995 10.899895444284 11.0857327913297 11.3687138212132 11.3613321553886 11.7304586862143 11.0979521155092 11.3681893564188 Inf 4.86062650743748 Inf Inf 2.44551177525721e+145 2.44567716132681e+145 NA Inf 3.5593943275036e-12 5.10105421134737e-12
4.05519996684467 11.0863200935349 10.6215102688106 10.769598368757 11.5127360617424 11.1815266884259 1.19104051582779e+34 11.6532297439077 10.6533531687298 10.8227818963584 3.81555116820571e+23 10.8222175428075 7.34740181504206e+26 1.20671828028041e+53 53644278379711.1 10.7152962440869 10.8879813028267 11.3090096064941 10.895995783658 11.0163978762502 11.2723830490672 11.1778100409126 11.1284469950071 11.163864767133 11.1940205965022 1.13515995268915e+90 4.53603234078963 3.8485153525766e+74 3.84851553210836e+74 9.82548627308944e+38 9.56900617251053e+38 NA 4.14112326100747e+109 3.58032935303182e-12 3.6177647369088e-12
4.48168907033806 11.0333764753917 10.789161156641 10.7628497026395 10.3199422859779 11.0273807759843 9.94383738084244 10.7650721119896 10.6269545200948 10.2569558789266 9.9046255441148e+32 10.8638642728466 3.18678917445292e+35 66711399198280925184 3.72395160638196e+31 10.7415185152835 10.9562649063764 10.9361591802307 11.1226978277212 10.6863798813088 11.3957942221287 11.1989768382993 11.502530770111 11.163864767133 11.1940205965022 8.79644066721558e+31 4.12167954217747 1.05945921694866 1.05945919940948 0.230994237457022 0.193944272767727 NA 0.18280722241556 3.55500878976419e-12 3.57571966472174e-12
4.95303242439511 11.489908573322 11.0959497384467 10.4199381783205 10.6339918676475 11.1594754272766 8.87176208173815 10.9839307933854 10.8351065641905 11.3158219116257 1.51077071072207e+21 10.0052406380885 7.85021656821779e+21 53560.5415926533 12812568167297514 10.1333211662196 10.3102691526419 11.2196955662796 10.4687515078317 10.6644967310851 10.8042828731417 11.126861402625 11.5024971540171 11.2965550785433 11.1940205965022 337749919.745623 3.58632780208362 0.0611197448445062 0.061119730761295 0.00067404594665447 1.47451555299418e-05 NA 3.56599363070353e-09 3.5666186123707e-12 3.62026604657644e-12
5.4739473917272 11.9819298824844 11.8655588673282 10.9429262488956 10.4518052079305 10.8647909651532 8.47941271941704 10.5058001772027 11.2023774105731 10.4820795055357 10.2977873736184 11.0642345318211 9.38427162092699 2.42005935402403e+27 10.127015179601 11.1038693203276 10.7781000748776 11.5524468744575 11.5651875821434 10.783851310817 11.1157942529099 11.2473416610998 10.987008832692 11.1326240074956 11.3540078714031 35.8835913367531 3.07224133658378 0.000230815763375856 0.000230812123163996 0.000126176046334582 2.75853234759646e-09 Inf 4.65060355857403e-10 3.56095029728796e-12 3.57814741290948e-12
6.04964746441295 11.7637504868986 11.9752799038947 9.80557236328223 10.8913759460764 10.6718094390218 175554679140.877 10.4173754847973 11.1026690022613 11.124991175175 9.69074615310634 11.4427456776455 7.35156118706671 4.50661018159133e+22 9.96738966450651 11.619124134468 11.8062990189957 11.3836300763162 10.5809713585895 10.6402226236944 10.2997961191595 11.0288741192428 10.8080218356475 11.207483454419 11.3540078714031 0.916315338313133 2.73164029026829 1.52867226800571e-06 1.52829076563395e-06 7.46070652090361e-06 3.75952331531494e-12 Inf 6.25696391021718e-11 3.56331885918839e-12 3.57303002482699e-12
6.68589444227927 11.215313174509 11.5979328178525 10.7297060665188 11.6700919347116 10.8812171778645 5.34463309266117 10.3747512440681 11.1017872920704 10.6882433566214 6.45008593126096 10.9127854180364 6.39535014595185 19293.8466823087 8.21133563190876 10.7559080522157 11.0646620812505 11.2125589579798 10.9106212174786 10.6077208956548 10.0528734838941 10.844362476711 10.895675558165 10.4073107354034 11.2610827035037 0.142732206230018 2.46903548321257 8.36735136869452e-09 8.44661305816911e-09 1.30268084420317e-06 3.5746893954791e-12 Inf 5.39410674770249e-12 3.55959141787154e-12 3.57333219499053e-12
7.38905609893065 11.4878726545631 11.1866866793879 10.0498214983013 10.4329361744821 10.6599451676567 5.52792637993997 10.4270122144755 10.7849564320561 11.0488163758411 6.54626119931584 11.3658605359141 3.77275414062326 180377500.700197 4.0491033697742 9.69575721908683 11.2814045142251 10.7699553695276 11.7132828423692 10.796205025654 11.1979837600067 11.2878287943196 11.181276509582 10.8349975938837 11.2610827035037 0.0250486249945659 2.14800190338892 1.71902890856264e-10 4.30534005870718e-11 1.42818242478933e-07 3.59811597786587e-12 Inf 3.97171646967592e-12 3.55772790856159e-12 3.56895576724006e-12
8.16616991256765 11.5317451398256 11.5018872877405 10.0189450521239 10.4130369057914 10.3592067434298 3.68236097820087 8.02301349490142 10.8689350086985 10.611068987975 5.62513589456379 10.7575931658733 2.65657008178378 7.00579011782298 3.28785480917222 10.1733338026011 11.1595023552262 11.4388852767758 11.3030340410406 11.1074978587833 10.4968833484247 10.9143615189393 10.4957541448136 10.6043553038253 11.1905924323071 0.00460545805177096 1.83080441165825 2.05729777313663e-11 3.57073818498558e-12 1.16017941930046e-08 3.5833195352537e-12 Inf 3.57463904133346e-12 3.57778032744284e-12 3.56712031130476e-12
9.02501349943412 11.0713902068814 11.4246972756738 11.7761391003276 10.725412994735 10.919208044141 3.27335854151836 8.07314089047389 10.9003922161025 9.83004458911081 3.2821481263994 10.8155385865162 2.4451456723573 5.34052074206988 2.10354103286218 8.05166838862772 10.0607668769632 11.2928659358873 11.0291870180534 10.5797737113636 10.120646137921 11.0918296395481 11.2093154936833 11.5297263455979 11.0470479919942 0.000880116358157211 1.5851677322907 1.02372320624008e-11 3.55345056006641e-12 3.68255220548305e-09 3.56869085677246e-12 2.78000542691650e+142 3.56408617626175e-12 3.55795763139865e-12 3.56576789905527e-12
9.97418245481472 10.3156146990502 10.8915979452864 11.3909821736918 10.0964486760472 9.16695594770173 1.34256077492777 7.50200710740465 9.95197272044376 7.86752638989338 1.98121784495128 10.5178846083922 1.20946066078591 3.32260287160835 1.52796563620665 6.28004858340224 10.1801799106502 11.3808656554408 10.1168937921111 11.1825825803979 11.4802613801397 10.1854246793288 10.9292410809044 11.7680872347605 11.0470479919942 0.000158528352974656 1.33748864434777 1.20553577898197e-11 3.55496217813575e-12 1.34808899459536e-09 3.56023980410965e-12 1.39354962609599e+108 3.59997775444703e-12 3.56750539282238e-12 3.60873865537043e-12
11.0231763806416 9.36686259092487 10.0772502070888 10.2571814725718 8.18054547879314 7.53686479044691 0.877516730789882 6.98759290299963 8.29092010608188 6.42786787817803 1.27305861202653 9.69238033283934 0.957297995032011 2.03516427138035 1.77863354146759 5.0029989436006 10.1298979622663 11.0654647565384 9.68482800671492 10.5810049020446 10.8113629805329 10.5182285815528 11.0358840150383 11.1044670272572 10.6872491912424 2.90648145351951e-05 1.06109585706926 6.2873061706787e-12 3.55543407706575e-12 4.23799051822296e-10 3.56157467975871e-12 8.1525263925073e+81 3.57106613853953e-12 3.55638996993819e-12 3.56468482410775e-12
12.1824939607035 8.29803270461714 9.09009301703233 11.1477494898711 6.64902150231973 6.5242215289894 0.622659055013803 5.78847417563836 6.89005866590165 5.4982023827655 0.773780904514885 7.67541213027948 0.418708293865563 2.51643081473317 0.420121168540732 3.61034644445349 9.00203376468172 11.3954240911475 9.15859922815653 10.8347690624304 9.61035915789726 11.0823363533049 11.1790256559451 10.8755801842795 10.7207909080378 5.25514897896838e-06 0.795168290767052 4.26307426944478e-12 3.55708684400494e-12 5.51443063667499e-11 3.57391244236332e-12 6.17479790645998e+36 3.55604801079995e-12 3.5570851703855e-12 3.56136066401878e-12
13.4637380350017 7.19639742126609 8.00361526646034 11.7592014996235 5.39098062185526 5.22145064775063 0.392606383158468 3.87477685321586 5.74644592301369 4.01173521219994 0.505551489440435 6.48062581406721 0.478018262114074 1.24545103100426 0.261358284328223 2.54891775201761 7.0105825554174 11.0884078663756 7.26690185877435 10.9553379540155 9.70083900541028 11.0643618569423 10.2924922470241 11.3851398247995 10.3694139508266 9.91351072190986e-07 0.572018020180823 3.69316491277515e-12 3.55810617608019e-12 3.46857346134847e-11 3.56914034846671e-12 5.32563633434931 3.57471510717724e-12 3.55917344018432e-12 3.56459185608597e-12
14.8797317248728 6.13944134218882 6.91483471079562 11.27456021247 4.04965174883927 3.88105647160381 0.258898547665397 2.62481269988347 4.43269365731322 2.85348936072642 0.33657977548468 5.08725478447102 0.73984743658028 0.765091941581611 0.226759579047098 1.88140822495236 5.4409679528413 11.3882095452145 5.80403947867966 10.0339214302444 9.94137639539946 10.5751066204864 10.1338182703308 9.9376156314893 10.7760083478141 1.82738949742636e-07 0.400221788355457 3.54269930990344e-12 3.58731598997424e-12 1.4460297705625e-11 3.55658321864794e-12 0.531641893716581 3.57080973377428e-12 3.55704244752154e-12 3.55221053612293e-12
16.444646771097 5.16610352931359 5.86158545547355 10.696366114036 2.84800636285228 2.72438438297349 0.169175565739647 2.08421802411557 3.21551842635112 1.97855625732593 0.219573497735572 3.82889244354104 0.150494429192636 0.488988613331208 0.126796549188247 1.23427616403159 5.85146672238526 11.372407048768 4.65852018414361 10.3332454172707 9.27711466596805 9.52376128795711 11.1199704497768 10.5042901706025 10.2438692539503 3.25684232385365e-08 0.275295818631898 3.59847585400217e-12 3.56906804670243e-12 8.63356199810563e-12 3.56192993187232e-12 0.0418832225822369 3.55861276617914e-12 3.5633060378161e-12 3.55885338807393e-12
18.1741453694431 4.3107623744472 4.92461711352532 9.61525903447711 1.9654870222999 1.88528816722985 0.516363590015243 1.60858034709223 2.23580087037461 1.34277044220555 0.144315180812596 2.77942648643195 0.100611908312253 0.315085518229796 0.0861651513589944 0.840237290773451 3.70879857555384 10.462120802946 3.1444185211047 9.46173888861318 7.78916716465955 10.8507404666781 7.32039874100664 7.37770169755106 11.1449508779201 6.08000336510443e-09 0.187303826653793 3.56740612668867e-12 3.56029212475324e-12 1.01756285201354e-11 3.56829861983721e-12 0.000716793152707064 3.60290783502473e-12 3.5601517886766e-12 3.56066122006209e-12
20.0855369231877 3.57552509889553 4.09690193974251 8.37251668827342 1.33288397524592 1.2838573614444 0.0763950490205559 1.2068268140093 1.53655168695365 0.911382657145085 0.0958416047457416 1.98760244598698 0.0657007915341603 0.20662019741826 0.0583726970420849 0.564368645406788 2.48555281507803 9.34471775141212 1.92113260491846 9.60368657222869 7.3709077111411 10.4534240433823 5.9965490118092 6.67798154860802 10.759935739078 1.10408871916849e-09 0.126862666279933 3.56548928473322e-12 3.55694692997944e-12 4.33975980315897e-12 3.56815093260447e-12 0.000126918151159899 3.57475520731497e-12 3.56538590531198e-12 3.60217333169878e-12
22.1979512814416 2.95336910016777 3.39598587573975 6.86472427636392 0.904959613862143 0.875295417777913 0.0506526297714319 0.882559264778935 1.04609398291035 0.616278577463358 0.0639194311697277 1.4006968587113 0.0625272765109912 0.136287605059309 0.040712629919616 0.380432599768557 1.64682312422521 10.5434508582997 1.11630064095399 11.4664824718485 6.50191578947897 8.99894511542489 5.10230524925124 5.75535732856261 9.71693884206486 2.04115191450681e-10 0.0855470083133104 3.5704114668661e-12 3.55854423277219e-12 3.58518141378594e-12 3.56479003200694e-12 5.76677365445694e-06 3.57097427258188e-12 3.55849683779441e-12 3.58637348547955e-12
24.5325301971094 2.43088377241775 2.79997668396981 5.27992013012008 0.606256235919418 0.588609859096471 0.0335332577309431 0.630697989690379 0.705352544815096 0.413904041740815 0.0423434882762602 0.972497787508181 0.0325603795813977 0.0898179363762448 0.0266485565871628 0.255472101692126 1.1073616360624 12.1164286026769 0.648977792171562 10.4072583186843 5.62712272926193 6.64889708881701 5.0263962606535 3.71970374393007 10.3596920060499 3.75292788613884e-11 0.0575561912522369 3.58277452406649e-12 3.56462504821476e-12 3.6674489391177e-12 3.61039148108163e-12 7.95455377099217e-07 3.55651747387552e-12 3.55403310606051e-12 3.55390668757127e-12
27.1126389206579 1.997929962124 2.30381932541189 3.88385649380332 0.408620247367738 0.397973616492251 0.0224101418281855 0.444212042794309 0.474269182562794 0.277627371071719 0.0281178461021866 0.6698533007102 0.0199642382000431 0.0593705427439883 0.0177550024106716 0.171657386003264 0.740239684705295 9.79910319813674 0.365028909796495 9.62347279491639 5.15963086258673 5.73599506711659 3.91305620176967 2.27932715767869 10.0631951384391 7.74669707664305e-12 0.0386670901345007 3.55368526539144e-12 3.56224673980829e-12 3.60194133998345e-12 3.55822283286936e-12 1.65283643853139e-07 3.5744094052286e-12 3.60872539572226e-12 3.56251540886111e-12
29.964100047397 1.6401082111825 1.89129232587335 2.77471298426507 0.273291190223439 0.266872366241139 0.0148938756074813 0.310434006752022 0.31947444627109 0.186713115482284 0.0187650279861537 0.460149042304426 0.0132452876889918 0.0394740577608966 0.0119214669923098 0.114862512740406 0.494621583445625 10.1406609524533 0.208083784923757 8.18299228315783 3.00115315318363 4.28864696936465 2.06845418903686 1.35204605622752 10.5722285829514 3.79940208701527e-12 0.0259391630440939 3.55575204077628e-12 3.555745618649e-12 3.57264469973678e-12 3.57397701818342e-12 1.00190364706671e-08 3.56990335644723e-12 3.54841507761779e-12 3.55706139142815e-12
33.1154519586923 1.34517539795863 1.55289166690361 1.94585993306624 0.184168361305035 0.180221870731726 0.0099890512070064 0.21514470650691 0.214975870071411 0.125495721483345 0.0125343195140209 0.314640854907368 0.00873446819743402 0.0262899470704777 0.00799529186933419 0.0774467392280875 0.331623705836574 11.1152338203536 0.115872626724766 6.86656466536092 1.24242655581509 2.72296859424149 0.947778353606897 0.520224246639521 9.52475318110742 3.56089206498572e-12 0.0174062634358436 3.55966647306086e-12 3.59031163963058e-12 3.54416371514329e-12 3.55608047626779e-12 3.69524985337042e-09 3.5576570037049e-12 3.54786326676507e-12 3.55666600510663e-12
36.598234443678 1.10271446930042 1.2733304976751 1.3486871348376 0.123602772981618 0.121163465244763 0.00667781668745917 0.14861774171549 0.145046100526723 0.0846004398668417 0.00840753583836787 0.215071428756849 0.00586035564632429 0.0175935643691815 0.00538380912080906 0.0520042804573692 0.223673550361075 10.6961958048493 0.0657419760686983 3.84520266033366 1.46522824974536 1.62408305567091 0.404025030940004 0.308821666792175 7.70224042837823 3.57317691766962e-12 0.0116780585123725 3.55689064371211e-12 3.55849417241635e-12 3.55868477643862e-12 3.55850648443635e-12 6.33573777976686e-10 3.60244619281463e-12 3.54462599692758e-12 3.5656219530877e-12
40.4473043600674 0.903420974413089 1.04285144009936 0.925362009469214 0.0826615094607337 0.0811448253846672 0.00445242597011708 0.101756697899665 0.0974228007208674 0.056785080042433 0.00561997212907222 0.14601923822872 0.00390280896071934 0.0117384970999751 0.00360888859844625 0.0347258864615083 0.14993913069664 11.9721323478703 0.036378481565628 2.81929838030552 0.455073982447372 0.933157110752064 0.189022697539993 0.142071468492819 6.35042087386636 3.5598349541413e-12 0.00782852172176632 3.55815630865092e-12 3.5555739783052e-12 3.61802896750005e-12 3.61971016358885e-12 3.94709083571049e-10 3.55643475498059e-12 3.56070054937455e-12 3.6025596480349e-12
44.7011844933008 0.739795592998779 0.854086904787443 0.632445507696024 0.0555285947725339 0.0545715817752811 0.00298348517451254 0.0691211596421955 0.065148831514213 0.0379529577485277 0.00374338129726088 0.0985172660598697 0.00259798401724771 0.00780712065545937 0.00240967744475321 0.0232988408565436 0.100396866997868 10.218906844012 0.0201162249629436 1.777113041406 0.275113614531027 0.528010284259417 0.081434339956058 0.0647197717053719 5.66209313854543 3.5621431474145e-12 0.00524891249991813 3.55289659343514e-12 3.5560462126987e-12 3.5581755282314e-12 3.55477894994663e-12 1.12413120075674e-10 3.57003384098525e-12 3.55933020309234e-12 3.5866780523208e-12
49.4024491055302 0.60591806882728 0.699586588356601 0.431477176534233 0.037190212230094 0.0365831678903535 0.00199407928597006 0.0470071379188982 0.043753779960389 0.0254781699805442 0.00250604610492018 0.066640311087982 0.001738668023349 0.00522034151207006 0.00161630628660795 0.0156649895777525 0.0673987224078717 9.74433073414446 0.0111734625110427 1.08566934137857 0.170759883841253 0.297618347313135 0.0358517788118001 0.0378093116359681 2.61985406710958 3.5667616533869e-12 0.00352001583584553 3.56224681133012e-12 3.55750656398953e-12 3.56253712221255e-12 3.57200239533637e-12 2.44982221853551e-11 3.55668257526747e-12 3.54859685780345e-12 3.56277055521446e-12
54.5981500331442 0.4962888999791 0.573251445224202 0.293057903127237 0.025012291931108 0.0246223914670528 0.00133884852432103 0.0319844076477598 0.0294714035773861 0.0171555063996048 0.00168364485892461 0.0451495969232538 0.00116863537203327 0.00350385677799913 0.00108762802886509 0.010538128870719 0.0452543568103331 7.93102797948308 0.00625753364115878 0.648721934915951 0.132996229103342 0.166972999027252 0.0159256196526756 0.0201841860312126 4.34654308130695 3.59262696790458e-12 0.00235973195042424 3.55853655334742e-12 3.55876264093104e-12 3.5662824557243e-12 3.56061928247688e-12 1.10245592548139e-11 3.56081257014419e-12 3.61432903857445e-12 3.55594959190526e-12

